On the Extension of Differential Beamforming Theory to Arbitrary Planar Arrays of First-Order Elements

Small-size acoustic arrays exploit spatial diversity to achieve capabilities beyond those of single-element devices, with applications ranging from teleconferencing to immersive multimedia. A key requirement for broadband array processing is a frequency-invariant spatial response, which ensures consistent directivity across wide bandwidths and prevents spectral coloration. Differential beamforming offers an inherently frequency-invariant solution by leveraging pressure differences between closely spaced elements of small-size arrays. Traditional approaches, however, assume the array elements to be omnidirectional, whereas real transducers exhibit frequency-dependent directivity that can degrade performance if not properly modeled. To address this limitation, we propose a generalized modal matching framework for frequency-invariant differential beamforming, applicable to unconstrained planar arrays of first-order directional elements. By representing the desired beampattern as a truncated circular harmonic expansion and fitting it to the actual element responses, our method accommodates arbitrary planar geometries and element orientations. This approach enables the synthesis of beampatterns of any order and steering direction without imposing rigid layout requirements. Simulations confirm that accounting for sensor directivity at the design stage yields accurate and robust performance across varying frequencies, geometries, and noise conditions.

==> images/bp_fo_m3/data.csv <==
angle target rendered lower_ci upper_ci
-180.00 -50.000000 -22.880993 -31.726267 -14.035719
-179.00 -40.825249 -22.646813 -31.208911 -14.084715
-178.00 -34.422516 -22.133265 -30.159699 -14.106831
-177.00 -30.809314 -21.515979 -28.990288 -14.041671
-176.00 -28.290101 -20.874780 -27.856422 -13.893137
-175.00 -26.360131 -20.242221 -26.795425 -13.689017
-174.00 -24.799544 -19.627606 -25.792600 -13.462612
-173.00 -23.492573 -19.048999 -24.909422 -13.188576
-172.00 -22.370707 -18.496933 -24.080089 -12.913777
-171.00 -21.390029 -17.974294 -23.318598 -12.629989
-170.00 -20.520695 -17.473093 -22.573691 -12.372496
-169.00 -19.741495 -17.000440 -21.899549 -12.101330
-168.00 -19.036820 -16.555243 -21.279920 -11.830566
-167.00 -18.394845 -16.133138 -20.690055 -11.576221
-166.00 -17.806402 -15.736357 -20.153005 -11.319710
-165.00 -17.264237 -15.360930 -19.650382 -11.071478
-164.00 -16.762514 -15.004022 -19.183690 -10.824355
-163.00 -16.296468 -14.665549 -18.749786 -10.581313
-162.00 -15.862160 -14.341380 -18.321836 -10.360924
-161.00 -15.456296 -14.034565 -17.923688 -10.145442
-160.00 -15.076095 -13.739214 -17.526856 -9.951573
-159.00 -14.719187 -13.460796 -17.172085 -9.749507
-158.00 -14.383538 -13.197542 -16.841901 -9.553184
-157.00 -14.067390 -12.946101 -16.518347 -9.373855
-156.00 -13.769212 -12.707221 -16.220325 -9.194117
-155.00 -13.487665 -12.480396 -15.946736 -9.014056
-154.00 -13.221571 -12.261909 -15.674624 -8.849194
-153.00 -12.969887 -12.052188 -15.409813 -8.694564
-152.00 -12.731690 -11.854024 -15.172246 -8.535802
-151.00 -12.506155 -11.663400 -14.926438 -8.400362
-150.00 -12.292546 -11.481590 -14.687703 -8.275477
-149.00 -12.090202 -11.309315 -14.468807 -8.149822
-148.00 -11.898526 -11.145341 -14.261931 -8.028751
-147.00 -11.716983 -10.989838 -14.070957 -7.908719
-146.00 -11.545087 -10.841722 -13.887069 -7.796374
-145.00 -11.382398 -10.699583 -13.699551 -7.699614
-144.00 -11.228516 -10.563669 -13.521075 -7.606263
-143.00 -11.083077 -10.433114 -13.349341 -7.516886
-142.00 -10.945752 -10.311113 -13.197596 -7.424630
-141.00 -10.816239 -10.196582 -13.061820 -7.331345
-140.00 -10.694262 -10.089040 -12.939923 -7.238157
-139.00 -10.579570 -9.985652 -12.812493 -7.158811
-138.00 -10.471935 -9.887218 -12.684296 -7.090139
-137.00 -10.371146 -9.795196 -12.567707 -7.022685
-136.00 -10.277014 -9.708826 -12.456587 -6.961065
-135.00 -10.189364 -9.628456 -12.353226 -6.903687
-134.00 -10.108039 -9.554485 -12.260936 -6.848034
-133.00 -10.032894 -9.486861 -12.179307 -6.794415
-132.00 -9.963798 -9.425704 -12.110749 -6.740659
-131.00 -9.900636 -9.371158 -12.071399 -6.670917
-130.00 -9.843300 -9.319731 -12.019332 -6.620129
-129.00 -9.791697 -9.272124 -11.953743 -6.590504
-128.00 -9.745742 -9.230447 -11.907752 -6.553143
-127.00 -9.705362 -9.191023 -11.836291 -6.545755
-126.00 -9.670492 -9.158242 -11.789145 -6.527339
-125.00 -9.641078 -9.131205 -11.754524 -6.507886
-124.00 -9.617074 -9.109238 -11.727034 -6.491441
-123.00 -9.598442 -9.091928 -11.703487 -6.480369
-122.00 -9.585154 -9.079855 -11.688740 -6.470970
-121.00 -9.577189 -9.073091 -11.684315 -6.461866
-120.00 -9.574535 -9.070642 -11.680961 -6.460324
-119.00 -9.577189 -9.072372 -11.676643 -6.468101
-118.00 -9.585154 -9.079779 -11.685734 -6.473824
-117.00 -9.598442 -9.092819 -11.706201 -6.479436
-116.00 -9.617074 -9.110990 -11.733606 -6.488373
-115.00 -9.641078 -9.133244 -11.770314 -6.496174
-114.00 -9.670492 -9.158309 -11.785468 -6.531150
-113.00 -9.705362 -9.189410 -11.817890 -6.560931
-112.00 -9.745742 -9.226493 -11.864137 -6.588849
-111.00 -9.791697 -9.269361 -11.921357 -6.617364
-110.00 -9.843300 -9.317556 -11.988454 -6.646658
-109.00 -9.900636 -9.370996 -12.070518 -6.671474
-108.00 -9.963798 -9.427772 -12.134141 -6.721404
-107.00 -10.032894 -9.490362 -12.208136 -6.772589
-106.00 -10.108039 -9.559309 -12.296455 -6.822163
-105.00 -10.189364 -9.634820 -12.401799 -6.867841
-104.00 -10.277014 -9.712747 -12.489497 -6.935997
-103.00 -10.371146 -9.797037 -12.591630 -7.002444
-102.00 -10.471935 -9.887969 -12.710127 -7.065810
-101.00 -10.579570 -9.983935 -12.820977 -7.146894
-100.00 -10.694262 -10.087628 -12.960967 -7.214289
-99.00 -10.816239 -10.195396 -13.082345 -7.308446
-98.00 -10.945752 -10.309721 -13.217636 -7.401806
-97.00 -11.083077 -10.429423 -13.349356 -7.509491
-96.00 -11.228516 -10.556273 -13.494042 -7.618505
-95.00 -11.382398 -10.690693 -13.651597 -7.729789
-94.00 -11.545087 -10.833183 -13.824889 -7.841478
-93.00 -11.716983 -10.983589 -14.011881 -7.955296
-92.00 -11.898526 -11.141851 -14.210582 -8.073120
-91.00 -12.090202 -11.308775 -14.424460 -8.193089
-90.00 -12.292546 -11.485214 -14.657404 -8.313025
-89.00 -12.506155 -11.670224 -14.899214 -8.441234
-88.00 -12.731690 -11.864251 -15.152260 -8.576242
-87.00 -12.969887 -12.065256 -15.407684 -8.722829
-86.00 -13.221571 -12.276920 -15.680204 -8.873636
-85.00 -13.487665 -12.502474 -15.994833 -9.010116
-84.00 -13.769212 -12.736460 -16.302499 -9.170421
-83.00 -14.067390 -12.984165 -16.642413 -9.325917
-82.00 -14.383538 -13.238952 -16.953654 -9.524251
-81.00 -14.719187 -13.507025 -17.297487 -9.716562
-80.00 -15.076095 -13.785431 -17.639229 -9.931633
-79.00 -15.456296 -14.075702 -17.997109 -10.154294
-78.00 -15.862160 -14.381656 -18.396207 -10.367105
-77.00 -16.296468 -14.699363 -18.792067 -10.606658
-76.00 -16.762514 -15.034673 -19.222355 -10.846991
-75.00 -17.264237 -15.389787 -19.690502 -11.089073
-74.00 -17.806402 -15.769799 -20.221487 -11.318112
-73.00 -18.394845 -16.172895 -20.796513 -11.549276
-72.00 -19.036820 -16.590736 -21.354596 -11.826877
-71.00 -19.741495 -17.038642 -21.997657 -12.079626
-70.00 -20.520695 -17.511193 -22.683893 -12.338493
-69.00 -21.390029 -18.012562 -23.431515 -12.593608
-68.00 -22.370707 -18.538157 -24.214259 -12.862054
-67.00 -23.492573 -19.094686 -25.078112 -13.111260
-66.00 -24.799544 -19.674906 -25.985176 -13.364637
-65.00 -26.360131 -20.272078 -26.925091 -13.619066
-64.00 -28.290101 -20.887610 -27.956907 -13.818314
-63.00 -30.809314 -21.499547 -29.029282 -13.969812
-62.00 -34.422516 -22.093348 -30.169298 -14.017399
-61.00 -40.825249 -22.565875 -31.129230 -14.002520
-60.00 -50.000000 -22.783744 -31.656237 -13.911251
-59.00 -39.140558 -22.527065 -31.080593 -13.973538
-58.00 -33.450363 -21.998128 -30.009089 -13.987168
-57.00 -30.015278 -21.377763 -28.895501 -13.860026
-56.00 -27.541117 -20.695878 -27.709175 -13.682581
-55.00 -25.602981 -19.994279 -26.499675 -13.488883
-54.00 -24.007578 -19.318029 -25.401244 -13.234814
-53.00 -22.650507 -18.667569 -24.394113 -12.941026
-52.00 -21.468934 -18.044382 -23.471620 -12.617144
-51.00 -20.422084 -17.441199 -22.586849 -12.295550
-50.00 -19.481989 -16.864015 -21.753606 -11.974424
-49.00 -18.628631 -16.312901 -20.974501 -11.651301
-48.00 -17.847184 -15.785453 -20.240549 -11.330357
-47.00 -17.126362 -15.286101 -19.591250 -10.980952
-46.00 -16.457376 -14.802578 -18.952809 -10.652347
-45.00 -15.833244 -14.339373 -18.356001 -10.322745
-44.00 -15.248329 -13.892037 -17.771141 -10.012932
-43.00 -14.698013 -13.459508 -17.201509 -9.717508
-42.00 -14.178469 -13.042103 -16.652499 -9.431707
-41.00 -13.686483 -12.639869 -16.127128 -9.152610
-40.00 -13.219336 -12.251712 -15.622275 -8.881149
-39.00 -12.774704 -11.879604 -15.161906 -8.597302
-38.00 -12.350587 -11.519166 -14.702156 -8.336176
-37.00 -11.945247 -11.172142 -14.270724 -8.073561
-36.00 -11.557170 -10.836233 -13.850429 -7.822036
-35.00 -11.185026 -10.513275 -13.467412 -7.559139
-34.00 -10.827638 -10.201332 -13.106246 -7.296417
-33.00 -10.483966 -9.894525 -12.713332 -7.075717
-32.00 -10.153078 -9.598123 -12.349069 -6.847177
-31.00 -9.834144 -9.311066 -12.004046 -6.618087
-30.00 -9.526414 -9.030216 -11.639276 -6.421155
-29.00 -9.229216 -8.759064 -11.305657 -6.212471
-28.00 -8.941936 -8.496641 -10.991850 -6.001433
-27.00 -8.664022 -8.241099 -10.680739 -5.801458
-26.00 -8.394967 -7.992359 -10.375652 -5.609066
-25.00 -8.134311 -7.750907 -10.085321 -5.416494
-24.00 -7.881629 -7.516110 -9.805329 -5.226892
-23.00 -7.636535 -7.288089 -9.536989 -5.039189
-22.00 -7.398671 -7.066865 -9.281938 -4.851792
-21.00 -7.167707 -6.852065 -9.036156 -4.667975
-20.00 -6.943339 -6.641153 -8.781729 -4.500577
-19.00 -6.725285 -6.434275 -8.530035 -4.338514
-18.00 -6.513283 -6.233274 -8.291255 -4.175292
-17.00 -6.307089 -6.037847 -8.061293 -4.014400
-16.00 -6.106478 -5.847465 -7.838311 -3.856619
-15.00 -5.911238 -5.661987 -7.622731 -3.701243
-14.00 -5.721171 -5.481394 -7.415065 -3.547723
-13.00 -5.536093 -5.305507 -7.214562 -3.396453
-12.00 -5.355831 -5.134107 -7.020235 -3.247979
-11.00 -5.180223 -4.967115 -6.832784 -3.101447
-10.00 -5.009116 -4.804515 -6.654045 -2.954985
-9.00 -4.842368 -4.646082 -6.484033 -2.808131
-8.00 -4.679843 -4.490365 -6.298655 -2.682075
-7.00 -4.521414 -4.338809 -6.124669 -2.552948
-6.00 -4.366961 -4.190122 -5.948550 -2.431694
-5.00 -4.216371 -4.044564 -5.774961 -2.314167
-4.00 -4.069538 -3.902529 -5.608912 -2.196147
-3.00 -3.926359 -3.763737 -5.447171 -2.080302
-2.00 -3.786740 -3.628176 -5.290222 -1.966129
-1.00 -3.650589 -3.495797 -5.138115 -1.853479
0.00 -3.517820 -3.366509 -4.990163 -1.742854
1.00 -3.388351 -3.240281 -4.846117 -1.634445
2.00 -3.262105 -3.117125 -4.706158 -1.528092
3.00 -3.139008 -2.997038 -4.570471 -1.423606
4.00 -3.018990 -2.880036 -4.439736 -1.320335
5.00 -2.901984 -2.766177 -4.315768 -1.216586
6.00 -2.787926 -2.655206 -4.195776 -1.114637
7.00 -2.676756 -2.546526 -4.069947 -1.023105
8.00 -2.568417 -2.441077 -3.955619 -0.926535
9.00 -2.462852 -2.338319 -3.846005 -0.830634
10.00 -2.360010 -2.237197 -3.723814 -0.750580
11.00 -2.259841 -2.138983 -3.612915 -0.665050
12.00 -2.162297 -2.043187 -3.506096 -0.580279
13.00 -2.067332 -1.949590 -3.400608 -0.498572
14.00 -1.974903 -1.858260 -3.297061 -0.419460
15.00 -1.884967 -1.769370 -3.197414 -0.341326
16.00 -1.797486 -1.682990 -3.102442 -0.263538
17.00 -1.712421 -1.599099 -3.012023 -0.186176
18.00 -1.629735 -1.517626 -2.925509 -0.109742
19.00 -1.549395 -1.438487 -2.842182 -0.034791
20.00 -1.471366 -1.361650 -2.762153 0.038852
21.00 -1.395616 -1.287139 -2.686529 0.112251
22.00 -1.322117 -1.214975 -2.616728 0.186778
23.00 -1.250837 -1.145136 -2.553485 0.263213
24.00 -1.181751 -1.077295 -2.487076 0.332485
25.00 -1.114830 -1.011124 -2.406380 0.384132
26.00 -1.050049 -0.947072 -2.327912 0.433769
27.00 -0.987385 -0.885227 -2.254972 0.484518
28.00 -0.926814 -0.825550 -2.186590 0.535490
29.00 -0.868314 -0.768017 -2.122328 0.586293
30.00 -0.811864 -0.712630 -2.062532 0.637271
31.00 -0.757443 -0.659390 -2.007996 0.689216
32.00 -0.705033 -0.607965 -1.952932 0.737002
33.00 -0.654614 -0.558064 -1.891297 0.775170
34.00 -0.606170 -0.510257 -1.834904 0.814390
35.00 -0.559684 -0.464456 -1.782399 0.853487
36.00 -0.515140 -0.420372 -1.728320 0.887577
37.00 -0.472522 -0.378560 -1.681645 0.924525
38.00 -0.431818 -0.338487 -1.639884 0.962910
39.00 -0.393013 -0.298727 -1.582969 0.985515
40.00 -0.356094 -0.261556 -1.539059 1.015947
41.00 -0.321050 -0.226454 -1.499530 1.046623
42.00 -0.287868 -0.193314 -1.463098 1.076469
43.00 -0.256539 -0.162112 -1.429452 1.105229
44.00 -0.227053 -0.132844 -1.398536 1.132848
45.00 -0.199399 -0.105512 -1.370329 1.159305
46.00 -0.173569 -0.080111 -1.344884 1.184662
47.00 -0.149556 -0.056607 -1.322558 1.209344
48.00 -0.127351 -0.034822 -1.304096 1.234453
49.00 -0.106947 -0.014583 -1.290036 1.260869
50.00 -0.088339 0.003872 -1.280651 1.288394
51.00 -0.071520 0.020345 -1.277167 1.317858
52.00 -0.056485 0.034570 -1.287785 1.356925
53.00 -0.043230 0.047299 -1.292867 1.387465
54.00 -0.031750 0.059796 -1.251868 1.371460
55.00 -0.022043 0.069851 -1.232905 1.372607
56.00 -0.014104 0.077937 -1.219793 1.375666
57.00 -0.007932 0.084142 -1.210114 1.378397
58.00 -0.003525 0.088496 -1.203345 1.380337
59.00 -0.000881 0.091017 -1.199438 1.381472
60.00 0.000000 0.091705 -1.198511 1.381921
61.00 -0.000881 0.090530 -1.200882 1.381941
62.00 -0.003525 0.087437 -1.207022 1.381896
63.00 -0.007932 0.082385 -1.217310 1.382080
64.00 -0.014104 0.075414 -1.230967 1.381796
65.00 -0.022043 0.066853 -1.243766 1.377471
66.00 -0.031750 0.057315 -1.249601 1.364232
67.00 -0.043230 0.046095 -1.257318 1.349508
68.00 -0.056485 0.032936 -1.268394 1.334266
69.00 -0.071520 0.017897 -1.281437 1.317231
70.00 -0.088339 0.000994 -1.296293 1.298282
71.00 -0.106947 -0.017785 -1.313426 1.277856
72.00 -0.127351 -0.038451 -1.333178 1.256277
73.00 -0.149556 -0.060995 -1.355619 1.233629
74.00 -0.173569 -0.085375 -1.380503 1.209752
75.00 -0.199399 -0.111524 -1.407284 1.184237
76.00 -0.227053 -0.139439 -1.436005 1.157128
77.00 -0.256539 -0.169207 -1.467494 1.129080
78.00 -0.287868 -0.200837 -1.501593 1.099919
79.00 -0.321050 -0.234214 -1.536520 1.068091
80.00 -0.356094 -0.269387 -1.572802 1.034028
81.00 -0.393013 -0.306527 -1.612554 0.999499
82.00 -0.431818 -0.345707 -1.656453 0.965040
83.00 -0.472522 -0.386926 -1.704491 0.930638
84.00 -0.515140 -0.430128 -1.756147 0.895891
85.00 -0.559684 -0.475279 -1.811379 0.860820
86.00 -0.606170 -0.522562 -1.873564 0.828440
87.00 -0.654614 -0.572446 -1.954495 0.809602
88.00 -0.705033 -0.623333 -2.011052 0.764385
89.00 -0.757443 -0.674190 -2.041948 0.693567
90.00 -0.811864 -0.727459 -2.088527 0.633610
91.00 -0.868314 -0.783081 -2.143435 0.577273
92.00 -0.926814 -0.841091 -2.206832 0.524651
93.00 -0.987385 -0.901915 -2.288768 0.484938
94.00 -1.050049 -0.963896 -2.352265 0.424472
95.00 -1.114830 -1.027388 -2.405918 0.351143
96.00 -1.181751 -1.093539 -2.473733 0.286655
97.00 -1.250837 -1.161918 -2.545713 0.221878
98.00 -1.322117 -1.232470 -2.621110 0.156170
99.00 -1.395616 -1.305165 -2.699696 0.089365
100.00 -1.471366 -1.380027 -2.781384 0.021330
101.00 -1.549395 -1.457197 -2.867378 -0.047015
102.00 -1.629735 -1.536782 -2.958711 -0.114854
103.00 -1.712421 -1.618737 -3.055092 -0.182383
104.00 -1.797486 -1.703056 -3.156722 -0.249390
105.00 -1.884967 -1.789876 -3.264541 -0.315211
106.00 -1.974903 -1.878902 -3.369914 -0.387890
107.00 -2.067332 -1.970973 -3.490816 -0.451131
108.00 -2.162297 -2.063270 -3.575438 -0.551102
109.00 -2.259841 -2.158091 -3.669094 -0.647088
110.00 -2.360010 -2.255689 -3.770181 -0.741197
111.00 -2.462852 -2.356233 -3.878919 -0.833547
112.00 -2.568417 -2.459748 -3.994554 -0.924942
113.00 -2.676756 -2.566181 -4.116216 -1.016146
114.00 -2.787926 -2.675425 -4.242846 -1.108005
115.00 -2.901984 -2.787499 -4.374749 -1.200249
116.00 -3.018990 -2.902121 -4.507720 -1.296521
117.00 -3.139008 -3.019023 -4.638732 -1.399314
118.00 -3.262105 -3.138861 -4.776405 -1.501317
119.00 -3.388351 -3.262869 -4.940385 -1.585353
120.00 -3.517820 -3.387291 -5.064388 -1.710194
121.00 -3.650589 -3.515305 -5.205980 -1.824630
122.00 -3.786740 -3.646103 -5.347918 -1.944287
123.00 -3.926359 -3.780288 -5.497067 -2.063509
124.00 -4.069538 -3.917909 -5.652841 -2.182976
125.00 -4.216371 -4.058632 -5.810614 -2.306651
126.00 -4.366961 -4.202469 -5.970266 -2.434673
127.00 -4.521414 -4.349779 -6.135268 -2.564289
128.00 -4.679843 -4.500864 -6.307453 -2.694275
129.00 -4.842368 -4.655942 -6.487621 -2.824263
130.00 -5.009116 -4.815144 -6.676405 -2.953883
131.00 -5.180223 -4.977767 -6.863679 -3.091856
132.00 -5.355831 -5.144015 -7.051079 -3.236950
133.00 -5.536093 -5.314343 -7.242217 -3.386469
134.00 -5.721171 -5.489013 -7.438790 -3.539236
135.00 -5.911238 -5.668247 -7.641582 -3.694912
136.00 -6.106478 -5.852350 -7.851868 -3.852832
137.00 -6.307089 -6.041578 -8.070510 -4.012647
138.00 -6.513283 -6.236110 -8.298062 -4.174158
139.00 -6.725285 -6.436106 -8.535268 -4.336944
140.00 -6.943339 -6.641779 -8.782880 -4.500677
141.00 -7.167707 -6.853471 -9.042525 -4.664416
142.00 -7.398671 -7.072115 -9.323710 -4.820520
143.00 -7.636535 -7.294368 -9.588764 -4.999972
144.00 -7.881629 -7.522880 -9.864079 -5.181680
145.00 -8.134311 -7.758454 -10.159504 -5.357405
146.00 -8.394967 -7.997036 -10.424964 -5.569109
147.00 -8.664022 -8.242266 -10.697192 -5.787340
148.00 -8.941936 -8.495376 -10.985066 -6.005685
149.00 -9.229216 -8.757285 -11.295446 -6.219124
150.00 -9.526414 -9.028168 -11.625833 -6.430504
151.00 -9.834144 -9.307189 -11.967628 -6.646750
152.00 -10.153078 -9.594044 -12.316243 -6.871845
153.00 -10.483966 -9.890591 -12.683626 -7.097555
154.00 -10.827638 -10.196949 -13.062616 -7.331281
155.00 -11.185026 -10.513173 -13.454626 -7.571721
156.00 -11.557170 -10.840925 -13.874972 -7.806877
157.00 -11.945247 -11.177777 -14.287047 -8.068506
158.00 -12.350587 -11.525403 -14.703910 -8.346896
159.00 -12.774704 -11.887863 -15.160417 -8.615309
160.00 -13.219336 -12.265719 -15.657012 -8.874425
161.00 -13.686483 -12.652912 -16.130558 -9.175266
162.00 -14.178469 -13.056160 -16.640646 -9.471675
163.00 -14.698013 -13.475907 -17.186226 -9.765589
164.00 -15.248329 -13.909440 -17.731611 -10.087270
165.00 -15.833244 -14.362380 -18.317855 -10.406906
166.00 -16.457376 -14.836706 -18.956350 -10.717063
167.00 -17.126362 -15.329903 -19.619724 -11.040082
168.00 -17.847184 -15.842829 -20.317689 -11.367969
169.00 -18.628631 -16.374578 -21.036482 -11.712675
170.00 -19.481989 -16.930685 -21.808292 -12.053079
171.00 -20.422084 -17.515077 -22.646100 -12.384054
172.00 -21.468934 -18.132359 -23.574961 -12.689757
173.00 -22.650507 -18.767804 -24.521854 -13.013754
174.00 -24.007578 -19.424676 -25.524304 -13.325047
175.00 -25.602981 -20.106974 -26.617007 -13.596941
176.00 -27.541117 -20.805892 -27.790615 -13.821169
177.00 -30.015278 -21.498802 -29.008432 -13.989171
178.00 -33.450363 -22.141053 -30.194136 -14.087970
179.00 -39.140558 -22.664070 -31.254190 -14.073950
180.00 -50.000000 -22.880993 -31.726267 -14.035719

==> images/bp_fo_m9/data.csv <==
angle target rendered lower_ci upper_ci
-180.000000 -50.000000 -32.045226 -38.949580 -25.140872
-179.000000 -40.825249 -31.105252 -37.114991 -25.095513
-178.000000 -34.422516 -29.290749 -33.867590 -24.713908
-177.000000 -30.809314 -27.549482 -31.038555 -24.060409
-176.000000 -28.290101 -26.023223 -28.775927 -23.270518
-175.000000 -26.360131 -24.689547 -26.912121 -22.466974
-174.000000 -24.799544 -23.517886 -25.360541 -21.675232
-173.000000 -23.492573 -22.479035 -24.045137 -20.912933
-172.000000 -22.370707 -21.549374 -22.906745 -20.192004
-171.000000 -21.390029 -20.710797 -21.905138 -19.516456
-170.000000 -20.520695 -19.949323 -21.014002 -18.884644
-169.000000 -19.741495 -19.253829 -20.213836 -18.293821
-168.000000 -19.036820 -18.615340 -19.489563 -17.741118
-167.000000 -18.394845 -18.026551 -18.829471 -17.223631
-166.000000 -17.806402 -17.481452 -18.224355 -16.738548
-165.000000 -17.264237 -16.975050 -17.666868 -16.283231
-164.000000 -16.762514 -16.503162 -17.151065 -15.855259
-163.000000 -16.296468 -16.062251 -16.672069 -15.452433
-162.000000 -15.862160 -15.649305 -16.225836 -15.072774
-161.000000 -15.456296 -15.261740 -15.808976 -14.714504
-160.000000 -15.076095 -14.897326 -15.418620 -14.376032
-159.000000 -14.719187 -14.554127 -15.052322 -14.055932
-158.000000 -14.383538 -14.230452 -14.707976 -13.752927
-157.000000 -14.067390 -13.924817 -14.383762 -13.465872
-156.000000 -13.769212 -13.635914 -14.078091 -13.193737
-155.000000 -13.487665 -13.362586 -13.789576 -12.935596
-154.000000 -13.221571 -13.103804 -13.516993 -12.690615
-153.000000 -12.969887 -12.858649 -13.259259 -12.458039
-152.000000 -12.731690 -12.626301 -13.015416 -12.237185
-151.000000 -12.506155 -12.406020 -12.784606 -12.027434
-150.000000 -12.292546 -12.197144 -12.566065 -11.828223
-149.000000 -12.090202 -11.999073 -12.359104 -11.639042
-148.000000 -11.898526 -11.811264 -12.163105 -11.459422
-147.000000 -11.716983 -11.633225 -11.977512 -11.288939
-146.000000 -11.545087 -11.464511 -11.801818 -11.127203
-145.000000 -11.382398 -11.304713 -11.635567 -10.973859
-144.000000 -11.228516 -11.153462 -11.478344 -10.828580
-143.000000 -11.083077 -11.010420 -11.329772 -10.691068
-142.000000 -10.945752 -10.875278 -11.189508 -10.561048
-141.000000 -10.816239 -10.747753 -11.057237 -10.438269
-140.000000 -10.694262 -10.627588 -10.932676 -10.322500
-139.000000 -10.579570 -10.514546 -10.815563 -10.213530
-138.000000 -10.471935 -10.408412 -10.705661 -10.111162
-137.000000 -10.371146 -10.308987 -10.602754 -10.015221
-136.000000 -10.277014 -10.216092 -10.506643 -9.925541
-135.000000 -10.189364 -10.129561 -10.417148 -9.841973
-134.000000 -10.108039 -10.049244 -10.334107 -9.764381
-133.000000 -10.032894 -9.975005 -10.257370 -9.692640
-132.000000 -9.963798 -9.906720 -10.186803 -9.626636
-131.000000 -9.900636 -9.844276 -10.122285 -9.566267
-130.000000 -9.843300 -9.787573 -10.063706 -9.511441
-129.000000 -9.791697 -9.736521 -10.010969 -9.462074
-128.000000 -9.745742 -9.691040 -9.963989 -9.418092
-127.000000 -9.705362 -9.651059 -9.922689 -9.379430
-126.000000 -9.670492 -9.616517 -9.887003 -9.346032
-125.000000 -9.641078 -9.587362 -9.856877 -9.317847
-124.000000 -9.617074 -9.563549 -9.832263 -9.294836
-123.000000 -9.598442 -9.545044 -9.813123 -9.276964
-122.000000 -9.585154 -9.531818 -9.799429 -9.264206
-121.000000 -9.577189 -9.523852 -9.791161 -9.256543
-120.000000 -9.574535 -9.521135 -9.788307 -9.253964
-119.000000 -9.577189 -9.523663 -9.790864 -9.256463
-118.000000 -9.585154 -9.531440 -9.798837 -9.264044
-117.000000 -9.598442 -9.544478 -9.812240 -9.276716
-116.000000 -9.617074 -9.562797 -9.831096 -9.294498
-115.000000 -9.641078 -9.586424 -9.855435 -9.317413
-114.000000 -9.670492 -9.615396 -9.885298 -9.345494
-113.000000 -9.705362 -9.649756 -9.920732 -9.378780
-112.000000 -9.745742 -9.689557 -9.961795 -9.417318
-111.000000 -9.791697 -9.734861 -10.008557 -9.461165
-110.000000 -9.843300 -9.785738 -10.061093 -9.510383
-109.000000 -9.900636 -9.842270 -10.119492 -9.565047
-108.000000 -9.963798 -9.904546 -10.183854 -9.625238
-107.000000 -10.032894 -9.972668 -10.254289 -9.691048
-106.000000 -10.108039 -10.046748 -10.330919 -9.762578
-105.000000 -10.189364 -10.126911 -10.413881 -9.839941
-104.000000 -10.277014 -10.213293 -10.503325 -9.923262
-103.000000 -10.371146 -10.306045 -10.599416 -10.012675
-102.000000 -10.471935 -10.405333 -10.702335 -10.108331
-101.000000 -10.579570 -10.511337 -10.812281 -10.210393
-100.000000 -10.694262 -10.624255 -10.929472 -10.319039
-99.000000 -10.816239 -10.744305 -11.054146 -10.434463
-98.000000 -10.945752 -10.871722 -11.186565 -10.556879
-97.000000 -11.083077 -11.006766 -11.327015 -10.686516
-96.000000 -11.228516 -11.149719 -11.475810 -10.823628
-95.000000 -11.382398 -11.300891 -11.633293 -10.968489
-94.000000 -11.545087 -11.460621 -11.799843 -11.121399
-93.000000 -11.716983 -11.629281 -11.975876 -11.282685
-92.000000 -11.898526 -11.807278 -12.161850 -11.452705
-91.000000 -12.090202 -11.995059 -12.358269 -11.631850
-90.000000 -12.292546 -12.193120 -12.565692 -11.820547
-89.000000 -12.506155 -12.402002 -12.784740 -12.019265
-88.000000 -12.731690 -12.622309 -13.016099 -12.228519
-87.000000 -12.969887 -12.854705 -13.260537 -12.448873
-86.000000 -13.221571 -13.099932 -13.518913 -12.680951
-85.000000 -13.487665 -13.358814 -13.792189 -12.925439
-84.000000 -13.769212 -13.632272 -14.081449 -13.183095
-83.000000 -14.067390 -13.921340 -14.387921 -13.454760
-82.000000 -14.383538 -14.227182 -14.712999 -13.741365
-81.000000 -14.719187 -14.551111 -15.058276 -14.043946
-80.000000 -15.076095 -14.894618 -15.425581 -14.363656
-79.000000 -15.456296 -15.259405 -15.817029 -14.701781
-78.000000 -15.862160 -15.647420 -16.235081 -15.059758
-77.000000 -16.296468 -16.060907 -16.682619 -15.439195
-76.000000 -16.762514 -16.502469 -17.163049 -15.841889
-75.000000 -17.264237 -16.975142 -17.680433 -16.269851
-74.000000 -17.806402 -17.482490 -18.239657 -16.725323
-73.000000 -18.394845 -18.028735 -18.846671 -17.210798
-72.000000 -19.036820 -18.618909 -19.508805 -17.729014
-71.000000 -19.741495 -19.259075 -20.235220 -18.282929
-70.000000 -20.520695 -19.956593 -21.037550 -18.875635
-69.000000 -21.390029 -20.720492 -21.930776 -19.510209
-68.000000 -22.370707 -21.561932 -22.934244 -20.189619
-67.000000 -23.492573 -22.494791 -24.073224 -20.916358
-66.000000 -24.799544 -23.536739 -25.385149 -21.688329
-65.000000 -26.360131 -24.710596 -26.926983 -22.494209
-64.000000 -28.290101 -26.044630 -28.773081 -23.316180
-63.000000 -30.809314 -27.572251 -31.036737 -24.107765
-62.000000 -34.422516 -29.313798 -33.856454 -24.771142
-61.000000 -40.825249 -31.144450 -37.158466 -25.130433
-60.000000 -50.000000 -32.078316 -38.951493 -25.205139
-59.000000 -39.140558 -30.956048 -36.836933 -25.075163
-58.000000 -33.450363 -29.015678 -33.379725 -24.651630
-57.000000 -30.015278 -27.201382 -30.508893 -23.893870
-56.000000 -27.541117 -25.601373 -28.195201 -23.007546
-55.000000 -25.602981 -24.190064 -26.270552 -22.109575
-54.000000 -24.007578 -22.938379 -24.655057 -21.221701
-53.000000 -22.650507 -21.816976 -23.265131 -20.368821
-52.000000 -21.468934 -20.803204 -22.045341 -19.561068
-51.000000 -20.422084 -19.879746 -20.961702 -18.797790
-50.000000 -19.481989 -19.032761 -19.987809 -18.077712
-49.000000 -18.628631 -18.251192 -19.103804 -17.398580
-48.000000 -17.847184 -17.526129 -18.294675 -16.757582
-47.000000 -17.126362 -16.850309 -17.548846 -16.151771
-46.000000 -16.457376 -16.217749 -16.857219 -15.578279
-45.000000 -15.833244 -15.623474 -16.212531 -15.034418
-44.000000 -15.248329 -15.063307 -15.608894 -14.517719
-43.000000 -14.698013 -14.533711 -15.041475 -14.025946
-42.000000 -14.178469 -14.031670 -14.506261 -13.557080
-41.000000 -13.686483 -13.554596 -13.999878 -13.109313
-40.000000 -13.219336 -13.100246 -13.519471 -12.681021
-39.000000 -12.774704 -12.666673 -13.062595 -12.270751
-38.000000 -12.350587 -12.252172 -12.627145 -11.877198
-37.000000 -11.945247 -11.855243 -12.211296 -11.499191
-36.000000 -11.557170 -11.474563 -11.813452 -11.135674
-35.000000 -11.185026 -11.108955 -11.432213 -10.785697
-34.000000 -10.827638 -10.757371 -11.066343 -10.448399
-33.000000 -10.483966 -10.418873 -10.714745 -10.123001
-32.000000 -10.153078 -10.092618 -10.376440 -9.808795
-31.000000 -9.834144 -9.777846 -10.050554 -9.505138
-30.000000 -9.526414 -9.473870 -9.736299 -9.211441
-29.000000 -9.229216 -9.180067 -9.432967 -8.927167
-28.000000 -8.941936 -8.895870 -9.139916 -8.651824
-27.000000 -8.664022 -8.620761 -8.856562 -8.384960
-26.000000 -8.394967 -8.354266 -8.582375 -8.126158
-25.000000 -8.134311 -8.095952 -8.316870 -7.875035
-24.000000 -7.881629 -7.845420 -8.059604 -7.631236
-23.000000 -7.636535 -7.602301 -7.810169 -7.394433
-22.000000 -7.398671 -7.366257 -7.568191 -7.164323
-21.000000 -7.167707 -7.136974 -7.333324 -6.940624
-20.000000 -6.943339 -6.914161 -7.105249 -6.723073
-19.000000 -6.725285 -6.697547 -6.883670 -6.511425
-18.000000 -6.513283 -6.486883 -6.668314 -6.305452
-17.000000 -6.307089 -6.281933 -6.458925 -6.104941
-16.000000 -6.106478 -6.082481 -6.255267 -5.909694
-15.000000 -5.911238 -5.888321 -6.057119 -5.719523
-14.000000 -5.721171 -5.699263 -5.864274 -5.534253
-13.000000 -5.536093 -5.515129 -5.676539 -5.353719
-12.000000 -5.355831 -5.335751 -5.493734 -5.177767
-11.000000 -5.180223 -5.160971 -5.315689 -5.006252
-10.000000 -5.009116 -4.990641 -5.142246 -4.839036
-9.000000 -4.842368 -4.824622 -4.973255 -4.675989
-8.000000 -4.679843 -4.662783 -4.808576 -4.516990
-7.000000 -4.521414 -4.504999 -4.648076 -4.361923
-6.000000 -4.366961 -4.351155 -4.491630 -4.210679
-5.000000 -4.216371 -4.201138 -4.339121 -4.063155
-4.000000 -4.069538 -4.054845 -4.190438 -3.919251
-3.000000 -3.926359 -3.912176 -4.045476 -3.778876
-2.000000 -3.786740 -3.773038 -3.904134 -3.641941
-1.000000 -3.650589 -3.637341 -3.766320 -3.508362
0.000000 -3.517820 -3.505001 -3.631943 -3.378059
1.000000 -3.388351 -3.375938 -3.500919 -3.250957
2.000000 -3.262105 -3.250076 -3.373168 -3.126983
3.000000 -3.139008 -3.127342 -3.248614 -3.006069
4.000000 -3.018990 -3.007667 -3.127184 -2.888149
5.000000 -2.901984 -2.890985 -3.008810 -2.773160
6.000000 -2.787926 -2.777235 -2.893425 -2.661044
7.000000 -2.676756 -2.666355 -2.780968 -2.551742
8.000000 -2.568417 -2.558291 -2.671380 -2.445201
9.000000 -2.462852 -2.452986 -2.564603 -2.341369
10.000000 -2.360010 -2.350390 -2.460585 -2.240196
11.000000 -2.259841 -2.250454 -2.359273 -2.141635
12.000000 -2.162297 -2.153130 -2.260619 -2.045640
13.000000 -2.067332 -2.058372 -2.164576 -1.952168
14.000000 -1.974903 -1.966139 -2.071100 -1.861178
15.000000 -1.884967 -1.876389 -1.980148 -1.772630
16.000000 -1.797486 -1.789082 -1.891679 -1.686485
17.000000 -1.712421 -1.704182 -1.805656 -1.602708
18.000000 -1.629735 -1.621651 -1.722040 -1.521263
19.000000 -1.549395 -1.541457 -1.640797 -1.442117
20.000000 -1.471366 -1.463565 -1.561892 -1.365239
21.000000 -1.395616 -1.387945 -1.485294 -1.290597
22.000000 -1.322117 -1.314567 -1.410971 -1.218162
23.000000 -1.250837 -1.243401 -1.338895 -1.147907
24.000000 -1.181751 -1.174421 -1.269037 -1.079805
25.000000 -1.114830 -1.107599 -1.201370 -1.013829
26.000000 -1.050049 -1.042912 -1.135869 -0.949955
27.000000 -0.987385 -0.980334 -1.072509 -0.888160
28.000000 -0.926814 -0.919844 -1.011266 -0.828421
29.000000 -0.868314 -0.861418 -0.952118 -0.770718
30.000000 -0.811864 -0.805037 -0.895045 -0.715028
31.000000 -0.757443 -0.750679 -0.840025 -0.661334
32.000000 -0.705033 -0.698327 -0.787039 -0.609616
33.000000 -0.654614 -0.647962 -0.736069 -0.559856
34.000000 -0.606170 -0.599567 -0.687097 -0.512038
35.000000 -0.559684 -0.553125 -0.640106 -0.466145
36.000000 -0.515140 -0.508621 -0.595080 -0.422163
37.000000 -0.472522 -0.466040 -0.552004 -0.380076
38.000000 -0.431818 -0.425368 -0.510864 -0.339871
39.000000 -0.393013 -0.386591 -0.471646 -0.301535
40.000000 -0.356094 -0.349697 -0.434337 -0.265056
41.000000 -0.321050 -0.314673 -0.398925 -0.230422
42.000000 -0.287868 -0.281510 -0.365398 -0.197622
43.000000 -0.256539 -0.250196 -0.333745 -0.166647
44.000000 -0.227053 -0.220721 -0.303957 -0.137485
45.000000 -0.199399 -0.193076 -0.276023 -0.110130
46.000000 -0.173569 -0.167253 -0.249934 -0.084571
47.000000 -0.149556 -0.143243 -0.225683 -0.060802
48.000000 -0.127351 -0.121039 -0.203261 -0.038816
49.000000 -0.106947 -0.100634 -0.182661 -0.018606
50.000000 -0.088339 -0.082022 -0.163877 -0.000166
51.000000 -0.071520 -0.065197 -0.146902 0.016509
52.000000 -0.056485 -0.050154 -0.131732 0.031424
53.000000 -0.043230 -0.036889 -0.118361 0.044582
54.000000 -0.031750 -0.025398 -0.106784 0.055988
55.000000 -0.022043 -0.015677 -0.096999 0.065645
56.000000 -0.014104 -0.007723 -0.089002 0.073555
57.000000 -0.007932 -0.001534 -0.082789 0.079721
58.000000 -0.003525 0.002891 -0.078360 0.084143
59.000000 -0.000881 0.005555 -0.075712 0.086822
60.000000 0.000000 0.006458 -0.074844 0.087760
61.000000 -0.000881 0.005599 -0.075757 0.086955
62.000000 -0.003525 0.002980 -0.078449 0.084408
63.000000 -0.007932 -0.001402 -0.082921 0.080117
64.000000 -0.014104 -0.007547 -0.089175 0.074081
65.000000 -0.022043 -0.015458 -0.097213 0.066297
66.000000 -0.031750 -0.025136 -0.107036 0.056763
67.000000 -0.043230 -0.036586 -0.118647 0.045476
68.000000 -0.056485 -0.049809 -0.132050 0.032431
69.000000 -0.071520 -0.064811 -0.147248 0.017626
70.000000 -0.088339 -0.081596 -0.164247 0.001054
71.000000 -0.106947 -0.100170 -0.183050 -0.017289
72.000000 -0.127351 -0.120537 -0.203665 -0.037409
73.000000 -0.149556 -0.142705 -0.226097 -0.059313
74.000000 -0.173569 -0.166680 -0.250354 -0.083007
75.000000 -0.199399 -0.192470 -0.276442 -0.108498
76.000000 -0.227053 -0.220083 -0.304370 -0.135796
77.000000 -0.256539 -0.249527 -0.334147 -0.164907
78.000000 -0.287868 -0.280813 -0.365783 -0.195842
79.000000 -0.321050 -0.313949 -0.399287 -0.228611
80.000000 -0.356094 -0.348946 -0.434670 -0.263223
81.000000 -0.393013 -0.385817 -0.471945 -0.299689
82.000000 -0.431818 -0.424572 -0.511123 -0.338022
83.000000 -0.472522 -0.465225 -0.552217 -0.378233
84.000000 -0.515140 -0.507789 -0.595242 -0.420336
85.000000 -0.559684 -0.552278 -0.640212 -0.464344
86.000000 -0.606170 -0.598707 -0.687142 -0.510272
87.000000 -0.654614 -0.647091 -0.736049 -0.558134
88.000000 -0.705033 -0.697448 -0.786949 -0.607946
89.000000 -0.757443 -0.749794 -0.839862 -0.659726
90.000000 -0.811864 -0.804147 -0.894805 -0.713490
91.000000 -0.868314 -0.860528 -0.951798 -0.769257
92.000000 -0.926814 -0.918955 -1.010863 -0.827046
93.000000 -0.987385 -0.979449 -1.072021 -0.886877
94.000000 -1.050049 -1.042033 -1.135295 -0.948771
95.000000 -1.114830 -1.106730 -1.200709 -1.012750
96.000000 -1.181751 -1.173563 -1.268288 -1.078837
97.000000 -1.250837 -1.242557 -1.338059 -1.147056
98.000000 -1.322117 -1.313740 -1.410048 -1.217431
99.000000 -1.395616 -1.387138 -1.484285 -1.289990
100.000000 -1.471366 -1.462780 -1.560800 -1.364760
101.000000 -1.549395 -1.540696 -1.639624 -1.441768
102.000000 -1.629735 -1.620918 -1.720790 -1.521046
103.000000 -1.712421 -1.703478 -1.804333 -1.602624
104.000000 -1.797486 -1.788412 -1.890287 -1.686536
105.000000 -1.884967 -1.875753 -1.978692 -1.772814
106.000000 -1.974903 -1.965541 -2.069587 -1.861496
107.000000 -2.067332 -2.057815 -2.163012 -1.952618
108.000000 -2.162297 -2.152615 -2.259011 -2.046219
109.000000 -2.259841 -2.249984 -2.357628 -2.142340
110.000000 -2.360010 -2.349968 -2.458912 -2.241024
111.000000 -2.462852 -2.452614 -2.562911 -2.342316
112.000000 -2.568417 -2.557970 -2.669678 -2.446262
113.000000 -2.676756 -2.666089 -2.779266 -2.552912
114.000000 -2.787926 -2.777024 -2.891732 -2.662316
115.000000 -2.901984 -2.890833 -3.007138 -2.774528
116.000000 -3.018990 -3.007575 -3.125544 -2.889606
117.000000 -3.139008 -3.127312 -3.247016 -3.007607
118.000000 -3.262105 -3.250109 -3.371625 -3.128593
119.000000 -3.388351 -3.376037 -3.499442 -3.252631
120.000000 -3.517820 -3.505166 -3.630545 -3.379787
121.000000 -3.650589 -3.637574 -3.765012 -3.510135
122.000000 -3.786740 -3.773339 -3.902930 -3.643749
123.000000 -3.926359 -3.912548 -4.044387 -3.780709
124.000000 -4.069538 -4.055287 -4.189477 -3.921098
125.000000 -4.216371 -4.201652 -4.338300 -4.065004
126.000000 -4.366961 -4.351741 -4.490961 -4.212521
127.000000 -4.521414 -4.505658 -4.647570 -4.363746
128.000000 -4.679843 -4.663513 -4.808245 -4.518782
129.000000 -4.842368 -4.825425 -4.973111 -4.677739
130.000000 -5.009116 -4.991515 -5.142298 -4.840732
131.000000 -5.180223 -5.161916 -5.315948 -5.007884
132.000000 -5.355831 -5.336766 -5.494209 -5.179323
133.000000 -5.536093 -5.516213 -5.677238 -5.355188
134.000000 -5.721171 -5.700415 -5.865206 -5.535624
135.000000 -5.911238 -5.889538 -6.058290 -5.720785
136.000000 -6.106478 -6.083760 -6.256684 -5.910837
137.000000 -6.307089 -6.283273 -6.460591 -6.105955
138.000000 -6.513283 -6.488280 -6.670234 -6.306327
139.000000 -6.725285 -6.698998 -6.885846 -6.512150
140.000000 -6.943339 -6.915661 -7.107681 -6.723640
141.000000 -7.167707 -7.138519 -7.336012 -6.941025
142.000000 -7.398671 -7.367841 -7.571134 -7.164548
143.000000 -7.636535 -7.603918 -7.813363 -7.394474
144.000000 -7.881629 -7.847063 -8.063043 -7.631083
145.000000 -8.134311 -8.097614 -8.320547 -7.874681
146.000000 -8.394967 -8.355938 -8.586282 -8.125595
147.000000 -8.664022 -8.622433 -8.860688 -8.384179
148.000000 -8.941936 -8.897532 -9.144248 -8.650816
149.000000 -9.229216 -9.181706 -9.437492 -8.925921
150.000000 -9.526414 -9.475472 -9.741000 -9.209944
151.000000 -9.834144 -9.779396 -10.055414 -9.503378
152.000000 -10.153078 -10.094098 -10.381440 -9.806756
153.000000 -10.483966 -10.420263 -10.719864 -10.120662
154.000000 -10.827638 -10.758649 -11.071562 -10.445737
155.000000 -11.185026 -11.110096 -11.437509 -10.782682
156.000000 -11.557170 -11.475537 -11.818806 -11.132268
157.000000 -11.945247 -11.856017 -12.216688 -11.495346
158.000000 -12.350587 -12.252708 -12.632561 -11.872854
159.000000 -12.774704 -12.666927 -13.068024 -12.265831
160.000000 -13.219336 -13.100169 -13.524910 -12.675427
161.000000 -13.686483 -13.554129 -14.005336 -13.102921
162.000000 -14.178469 -14.030746 -14.511760 -13.549733
163.000000 -14.698013 -14.532252 -15.047059 -14.017444
164.000000 -15.248329 -15.061222 -15.614630 -14.507814
165.000000 -15.833244 -15.620659 -16.218519 -15.022798
166.000000 -16.457376 -16.214079 -16.863595 -15.564563
167.000000 -17.126362 -16.845638 -17.555783 -16.135493
168.000000 -17.847184 -17.520287 -18.302387 -16.738187
169.000000 -18.628631 -18.243978 -19.112539 -17.375417
170.000000 -19.481989 -19.023938 -19.997852 -18.050024
171.000000 -20.422084 -19.869043 -20.973398 -18.764687
172.000000 -21.468934 -20.790326 -22.059234 -19.521418
173.000000 -22.650507 -21.801712 -23.283010 -20.320414
174.000000 -24.007578 -22.921108 -24.685415 -21.156801
175.000000 -25.602981 -24.170142 -26.307905 -22.032378
176.000000 -27.541117 -25.576458 -28.222623 -22.930293
177.000000 -30.015278 -27.172954 -30.537039 -23.808870
178.000000 -33.450363 -28.985784 -33.410539 -24.561029
179.000000 -39.140558 -30.916351 -36.826185 -25.006516
180.000000 -50.000000 -32.045226 -38.949580 -25.140872


==> images/bp_so_m13/data.csv <==
angle	target	rendered	lower_ci	upper_ci
-180.000000	-28.8330	-28.673909	-29.197466	-28.150352
-179.000000	-28.6043	-28.452738	-28.962401	-27.943074
-178.000000	-28.4259	-28.279930	-28.779220	-27.780641
-177.000000	-28.2935	-28.151593	-28.643561	-27.659626
-176.000000	-28.2039	-28.064621	-28.551983	-27.577259
-175.000000	-28.1544	-28.016549	-28.501788	-27.531310
-174.000000	-28.1429	-28.005445	-28.490888	-27.520002
-173.000000	-28.1679	-28.029831	-28.517717	-27.541945
-172.000000	-28.2284	-28.088624	-28.581159	-27.596089
-171.000000	-28.3236	-28.181094	-28.680505	-27.681683
-170.000000	-28.4532	-28.306837	-28.815424	-27.798251
-169.000000	-28.6171	-28.465760	-28.985949	-27.945570
-168.000000	-28.8157	-28.658071	-29.192475	-28.123666
-167.000000	-29.0496	-28.884288	-29.435774	-28.332801
-166.000000	-29.3200	-29.145247	-29.717015	-28.573480
-165.000000	-29.6282	-29.442133	-30.037815	-28.846450
-164.000000	-29.9764	-29.776507	-30.400295	-29.152718
-163.000000	-30.3669	-30.150365	-30.807170	-29.493559
-162.000000	-30.8029	-30.566201	-31.261865	-29.870538
-161.000000	-31.2884	-31.027104	-31.768684	-30.285524
-160.000000	-31.8285	-31.536870	-32.333031	-30.740709
-159.000000	-32.4295	-32.100173	-32.961732	-31.238614
-158.000000	-33.0996	-32.722772	-33.663472	-31.782072
-157.000000	-33.8493	-33.411804	-34.449442	-32.374165
-156.000000	-34.6927	-34.176175	-35.334274	-33.018077
-155.000000	-35.6486	-35.027100	-36.337438	-33.716762
-154.000000	-36.7434	-35.978852	-37.485560	-34.472143
-153.000000	-38.0157	-37.049508	-38.813552	-35.285463
-152.000000	-39.5242	-38.262689	-40.374201	-36.151177
-151.000000	-41.3658	-39.646340	-42.233838	-37.058842
-150.000000	-43.7166	-41.218820	-44.439446	-37.998195
-149.000000	-46.9532	-42.890057	-46.805496	-38.974617
-148.000000	-50.0000	-44.252854	-48.620148	-39.885561
-147.000000	-50.0000	-44.866603	-49.370341	-40.362864
-146.000000	-50.0000	-44.605627	-49.019224	-40.192029
-145.000000	-49.0843	-43.519538	-47.564610	-39.474465
-144.000000	-45.2582	-41.993045	-45.431954	-38.554137
-143.000000	-42.6511	-40.468963	-43.293238	-37.644688
-142.000000	-40.6854	-39.106861	-41.436257	-36.777466
-141.000000	-39.1183	-37.914633	-39.865498	-35.963768
-140.000000	-37.8248	-36.871297	-38.537463	-35.205130
-139.000000	-36.7315	-35.953670	-37.404847	-34.502493
-138.000000	-35.7922	-35.141933	-36.425941	-33.857924
-137.000000	-34.9756	-34.420663	-35.572872	-33.268454
-136.000000	-34.2595	-33.777651	-34.824919	-32.730384
-135.000000	-33.6281	-33.203078	-34.165463	-32.240692
-134.000000	-33.0690	-32.689060	-33.581915	-31.796205
-133.000000	-32.5730	-32.229211	-33.064532	-31.393890
-132.000000	-32.1328	-31.818312	-32.605648	-31.030976
-131.000000	-31.7427	-31.452070	-32.199156	-30.704984
-130.000000	-31.3980	-31.126936	-31.840139	-30.413732
-129.000000	-31.0949	-30.839964	-31.524609	-30.155318
-128.000000	-30.8305	-30.588708	-31.249319	-29.928097
-127.000000	-30.6021	-30.371139	-31.011618	-29.730661
-126.000000	-30.4077	-30.185582	-30.809348	-29.561817
-125.000000	-30.2458	-30.030665	-30.640762	-29.420567
-124.000000	-30.1150	-29.905280	-30.504467	-29.306093
-123.000000	-30.0143	-29.808560	-30.399375	-29.217745
-122.000000	-29.9429	-29.739847	-30.324671	-29.155023
-121.000000	-29.9002	-29.698685	-30.279790	-29.117580
-120.000000	-29.8860	-29.684801	-30.264396	-29.105206
-119.000000	-29.9002	-29.698105	-30.278380	-29.117830
-118.000000	-29.9429	-29.738684	-30.321849	-29.155519
-117.000000	-30.0143	-29.806804	-30.395134	-29.218474
-116.000000	-30.1150	-29.902920	-30.498797	-29.307043
-115.000000	-30.2458	-30.027682	-30.633649	-29.421715
-114.000000	-30.4077	-30.181955	-30.800770	-29.563141
-113.000000	-30.6021	-30.366840	-31.001546	-29.732133
-112.000000	-30.8305	-30.583701	-31.237713	-29.929688
-111.000000	-31.0949	-30.834206	-31.511414	-30.156998
-110.000000	-31.3980	-31.120376	-31.825279	-30.415473
-109.000000	-31.7427	-31.444646	-32.182533	-30.706759
-108.000000	-32.1328	-31.809947	-32.587126	-31.032767
-107.000000	-32.5730	-32.219812	-33.043932	-31.395691
-106.000000	-33.0690	-32.678513	-33.558998	-31.798027
-105.000000	-33.6281	-33.191241	-34.139904	-32.242579
-104.000000	-34.2595	-33.764347	-34.796260	-32.732435
-103.000000	-34.9756	-34.405659	-35.540412	-33.270905
-102.000000	-35.7922	-35.124907	-36.388388	-33.861425
-101.000000	-36.7315	-35.934284	-37.361173	-34.507396
-100.000000	-37.8248	-36.849235	-38.487384	-35.211085
-99.000000	-39.1183	-37.889570	-39.807974	-35.971166
-98.000000	-40.6854	-39.080616	-41.382419	-36.778812
-97.000000	-42.6511	-40.445602	-43.257359	-37.633844
-96.000000	-45.2582	-41.980320	-45.430662	-38.529977
-95.000000	-49.0843	-43.514013	-47.579987	-39.448039
-94.000000	-50.0000	-44.595371	-49.011574	-40.179169
-93.000000	-50.0000	-44.860220	-49.346847	-40.373594
-92.000000	-50.0000	-44.256825	-48.595907	-39.917743
-91.000000	-46.9532	-42.896038	-46.774667	-39.017410
-90.000000	-43.7166	-41.235094	-44.435012	-38.035177
-89.000000	-41.3658	-39.670437	-42.257728	-37.083146
-88.000000	-39.5242	-38.288307	-40.409972	-36.166643
-87.000000	-38.0157	-37.072874	-38.844110	-35.301638
-86.000000	-36.7434	-36.000106	-37.513026	-34.487187
-85.000000	-35.6486	-35.046576	-36.363504	-33.729648
-84.000000	-34.6927	-34.194025	-35.358576	-33.029474
-83.000000	-33.8493	-33.428209	-34.471930	-32.384488
-82.000000	-33.0996	-32.737904	-33.684216	-31.791592
-81.000000	-32.4295	-32.114181	-32.980868	-31.247494
-80.000000	-31.8285	-31.549882	-32.350721	-30.749042
-79.000000	-31.2884	-31.039225	-31.785090	-30.293361
-78.000000	-30.8029	-30.577521	-31.277136	-29.877906
-77.000000	-30.3669	-30.160956	-30.821434	-29.500477
-76.000000	-29.9764	-29.786430	-30.413661	-29.159199
-75.000000	-29.6282	-29.451439	-30.050368	-28.852510
-74.000000	-29.3200	-29.153979	-29.728823	-28.579134
-73.000000	-29.0496	-28.892479	-29.446887	-28.338070
-72.000000	-28.8157	-28.665751	-29.202930	-28.128572
-71.000000	-28.6171	-28.472952	-28.995766	-27.950139
-70.000000	-28.4532	-28.313562	-28.824613	-27.802510
-69.000000	-28.3236	-28.187365	-28.689066	-27.685664
-68.000000	-28.2284	-28.094452	-28.589079	-27.599825
-67.000000	-28.1679	-28.035224	-28.524976	-27.545472
-66.000000	-28.1429	-28.010405	-28.497452	-27.523357
-65.000000	-28.1544	-28.021076	-28.507615	-27.534536
-64.000000	-28.2039	-28.068710	-28.557019	-27.580400
-63.000000	-28.2935	-28.155234	-28.647737	-27.662731
-62.000000	-28.4259	-28.283107	-28.782453	-27.783762
-61.000000	-28.6043	-28.455428	-28.964586	-27.946269
-60.000000	-28.8330	-28.676082	-29.198475	-28.153688
-59.000000	-29.1172	-28.949941	-29.489621	-28.410261
-58.000000	-29.4638	-29.283145	-29.845040	-28.721249
-57.000000	-29.8816	-29.683491	-30.273780	-29.093203
-56.000000	-30.3820	-30.161003	-30.787668	-29.534338
-55.000000	-30.9804	-30.728761	-31.402483	-30.055039
-54.000000	-31.6975	-31.404169	-32.139794	-30.668543
-53.000000	-32.5632	-32.210933	-33.030042	-31.391824
-52.000000	-33.6212	-33.182290	-34.117942	-32.246638
-51.000000	-34.9402	-34.366502	-35.472674	-33.260329
-50.000000	-36.6363	-35.836678	-37.208854	-34.464502
-49.000000	-38.9311	-37.708321	-39.526570	-35.890073
-48.000000	-42.3345	-40.168155	-42.806780	-37.529531
-47.000000	-48.5717	-43.251038	-47.146533	-39.355542
-46.000000	-50.0000	-44.900341	-49.420214	-40.380469
-45.000000	-46.2633	-42.782197	-46.771160	-38.793235
-44.000000	-40.4085	-39.077842	-41.608441	-36.547243
-43.000000	-36.7864	-36.095540	-37.743484	-34.447596
-42.000000	-34.1225	-33.714584	-34.892214	-32.536954
-41.000000	-31.9961	-31.734556	-32.632291	-30.836821
-40.000000	-30.2152	-30.037386	-30.753070	-29.321703
-39.000000	-28.6760	-28.549618	-29.138943	-27.960292
-38.000000	-27.3158	-27.222826	-27.720029	-26.725623
-37.000000	-26.0939	-26.023583	-26.451009	-25.596157
-36.000000	-24.9823	-24.927928	-25.300879	-24.554977
-35.000000	-23.9610	-23.918143	-24.247512	-23.588774
-34.000000	-23.0151	-22.980779	-23.274575	-22.686984
-33.000000	-22.1333	-22.105398	-22.369667	-21.841129
-32.000000	-21.3067	-21.283739	-21.523153	-21.044326
-31.000000	-20.5283	-20.509158	-20.727395	-20.290921
-30.000000	-19.7924	-19.776230	-19.976236	-19.576224
-29.000000	-19.0942	-19.080469	-19.264637	-18.896301
-28.000000	-18.4299	-18.418124	-18.588423	-18.247824
-27.000000	-17.7962	-17.786024	-17.944094	-17.627954
-26.000000	-17.1903	-17.181467	-17.328684	-17.034250
-25.000000	-16.6099	-16.602128	-16.739661	-16.464595
-24.000000	-16.0528	-16.045994	-16.174842	-15.917146
-23.000000	-15.5174	-15.511309	-15.632333	-15.390285
-22.000000	-15.0020	-14.996532	-15.110478	-14.882587
-21.000000	-14.5052	-14.500303	-14.607821	-14.392785
-20.000000	-14.0259	-14.021414	-14.123076	-13.919752
-19.000000	-13.5628	-13.558790	-13.655099	-13.462480
-18.000000	-13.1152	-13.111466	-13.202869	-13.020062
-17.000000	-12.6820	-12.678575	-12.765470	-12.591681
-16.000000	-12.2625	-12.259336	-12.342077	-12.176595
-15.000000	-11.8560	-11.853038	-11.931944	-11.774132
-14.000000	-11.4618	-11.459038	-11.534395	-11.383680
-13.000000	-11.0793	-11.076746	-11.148814	-11.004677
-12.000000	-10.7080	-10.705625	-10.774640	-10.636611
-11.000000	-10.3475	-10.345183	-10.411357	-10.279009
-10.000000	-9.9971	-9.994965	-10.058493	-9.931437
-9.000000	-9.6566	-9.654553	-9.715612	-9.593493
-8.000000	-9.3255	-9.323561	-9.382315	-9.264806
-7.000000	-9.0035	-9.001631	-9.058230	-8.945032
-6.000000	-8.6902	-8.688431	-8.743012	-8.633850
-5.000000	-8.3854	-8.383653	-8.436343	-8.330963
-4.000000	-8.0887	-8.087010	-8.137926	-8.036093
-3.000000	-7.7998	-7.798233	-7.847484	-7.748982
-2.000000	-7.5186	-7.517073	-7.564759	-7.469387
-1.000000	-7.2448	-7.243295	-7.289509	-7.197080
0.000000	-6.9781	-6.976679	-7.021508	-6.931849
1.000000	-6.7184	-6.717019	-6.760544	-6.673495
2.000000	-6.4655	-6.464123	-6.506418	-6.421828
3.000000	-6.2191	-6.217807	-6.258943	-6.176672
4.000000	-5.9792	-5.977901	-6.017942	-5.937860
5.000000	-5.7455	-5.744243	-5.783250	-5.705235
6.000000	-5.5179	-5.516680	-5.554710	-5.478649
7.000000	-5.2963	-5.295067	-5.332174	-5.257960
8.000000	-5.0804	-5.079270	-5.115503	-5.043037
9.000000	-4.8703	-4.869158	-4.904564	-4.833753
10.000000	-4.6657	-4.664610	-4.699232	-4.629989
11.000000	-4.4666	-4.465511	-4.499389	-4.431632
12.000000	-4.2728	-4.271749	-4.304922	-4.238576
13.000000	-4.0842	-4.083221	-4.115725	-4.050717
14.000000	-3.9008	-3.899829	-3.931697	-3.867960
15.000000	-3.7224	-3.721477	-3.752741	-3.690213
16.000000	-3.5490	-3.548077	-3.578766	-3.517388
17.000000	-3.3805	-3.379544	-3.409686	-3.349402
18.000000	-3.2167	-3.215797	-3.245418	-3.186176
19.000000	-3.0576	-3.056759	-3.085883	-3.027635
20.000000	-2.9032	-2.902356	-2.931007	-2.873706
21.000000	-2.7533	-2.752520	-2.780718	-2.724322
22.000000	-2.6080	-2.607183	-2.634949	-2.579417
23.000000	-2.4670	-2.466282	-2.493635	-2.438929
24.000000	-2.3305	-2.329758	-2.356715	-2.302800
25.000000	-2.1983	-2.197551	-2.224131	-2.170971
26.000000	-2.0703	-2.069609	-2.095827	-2.043391
27.000000	-1.9465	-1.945878	-1.971749	-1.920007
28.000000	-1.8269	-1.826309	-1.851848	-1.800770
29.000000	-1.7115	-1.710855	-1.736075	-1.685635
30.000000	-1.6001	-1.599470	-1.624385	-1.574556
31.000000	-1.4927	-1.492113	-1.516734	-1.467491
32.000000	-1.3893	-1.388741	-1.413081	-1.364401
33.000000	-1.2898	-1.289316	-1.313386	-1.265246
34.000000	-1.1943	-1.193802	-1.217613	-1.169990
35.000000	-1.1026	-1.102163	-1.125726	-1.078599
36.000000	-1.0148	-1.014366	-1.037691	-0.991040
37.000000	-0.9308	-0.930379	-0.953477	-0.907281
38.000000	-0.8506	-0.850173	-0.873054	-0.827293
39.000000	-0.7741	-0.773720	-0.796393	-0.751048
40.000000	-0.7013	-0.700993	-0.723467	-0.678519
41.000000	-0.6323	-0.631966	-0.654251	-0.609681
42.000000	-0.5669	-0.566616	-0.588721	-0.544512
43.000000	-0.5052	-0.504922	-0.526855	-0.482988
44.000000	-0.4471	-0.446861	-0.468633	-0.425088
45.000000	-0.3926	-0.392414	-0.414034	-0.370795
46.000000	-0.3418	-0.341564	-0.363041	-0.320088
47.000000	-0.2945	-0.294294	-0.315637	-0.272951
48.000000	-0.2507	-0.250587	-0.271806	-0.229369
49.000000	-0.2106	-0.210430	-0.231533	-0.189328
50.000000	-0.1739	-0.173810	-0.194807	-0.152813
51.000000	-0.1408	-0.140714	-0.161614	-0.119813
52.000000	-0.1112	-0.111132	-0.131945	-0.090318
53.000000	-0.0851	-0.085054	-0.105790	-0.064318
54.000000	-0.0625	-0.062472	-0.083141	-0.041803
55.000000	-0.0434	-0.043379	-0.063990	-0.022767
56.000000	-0.0278	-0.027768	-0.048331	-0.007204
57.000000	-0.0156	-0.015634	-0.036160	0.004892
58.000000	-0.0069	-0.006975	-0.027473	0.013524
59.000000	-0.0017	-0.001786	-0.022267	0.018695
60.000000	0	-0.000066	-0.020540	0.020408
61.000000	-0.0017	-0.001815	-0.022292	0.018662
62.000000	-0.0069	-0.007033	-0.027524	0.013458
63.000000	-0.0156	-0.015722	-0.036236	0.004793
64.000000	-0.0278	-0.027884	-0.048432	-0.007335
65.000000	-0.0434	-0.043523	-0.064116	-0.022930
66.000000	-0.0625	-0.062645	-0.083293	-0.041997
67.000000	-0.0851	-0.085255	-0.105968	-0.064541
68.000000	-0.1112	-0.111360	-0.132149	-0.090571
69.000000	-0.1408	-0.140969	-0.161844	-0.120094
70.000000	-0.1739	-0.174092	-0.195063	-0.153120
71.000000	-0.2106	-0.210738	-0.231815	-0.189660
72.000000	-0.2507	-0.250920	-0.272114	-0.229726
73.000000	-0.2945	-0.294651	-0.315972	-0.273331
74.000000	-0.3418	-0.341946	-0.363403	-0.320488
75.000000	-0.3926	-0.392819	-0.414422	-0.371215
76.000000	-0.4471	-0.447287	-0.469047	-0.425527
77.000000	-0.5052	-0.505369	-0.527296	-0.483442
78.000000	-0.5669	-0.567084	-0.589187	-0.544981
79.000000	-0.6323	-0.632453	-0.654742	-0.610164
80.000000	-0.7013	-0.701498	-0.723983	-0.679013
81.000000	-0.7741	-0.774242	-0.796933	-0.751551
82.000000	-0.8506	-0.850711	-0.873617	-0.827804
83.000000	-0.9308	-0.930931	-0.954063	-0.907799
84.000000	-1.0148	-1.014931	-1.038299	-0.991563
85.000000	-1.1026	-1.102740	-1.126354	-1.079126
86.000000	-1.1943	-1.194389	-1.218260	-1.170519
87.000000	-1.2898	-1.289913	-1.314050	-1.265775
88.000000	-1.3893	-1.389345	-1.413760	-1.364930
89.000000	-1.4927	-1.492723	-1.517428	-1.468018
90.000000	-1.6001	-1.600085	-1.625090	-1.575080
91.000000	-1.7115	-1.711473	-1.736791	-1.686155
92.000000	-1.8269	-1.826928	-1.852571	-1.801285
93.000000	-1.9465	-1.946496	-1.972478	-1.920515
94.000000	-2.0703	-2.070225	-2.096558	-2.043891
95.000000	-2.1983	-2.198163	-2.224862	-2.171463
96.000000	-2.3305	-2.330363	-2.357444	-2.303282
97.000000	-2.4670	-2.466880	-2.494358	-2.439402
98.000000	-2.6080	-2.607771	-2.635663	-2.579878
99.000000	-2.7533	-2.753096	-2.781421	-2.724771
100.000000	-2.9032	-2.902919	-2.931695	-2.874143
101.000000	-3.0576	-3.057305	-3.086554	-3.028057
102.000000	-3.2167	-3.216326	-3.246067	-3.186584
103.000000	-3.3805	-3.380053	-3.410311	-3.349794
104.000000	-3.5490	-3.548564	-3.579364	-3.517764
105.000000	-3.7224	-3.721939	-3.753308	-3.690571
106.000000	-3.9008	-3.900264	-3.932229	-3.868299
107.000000	-4.0842	-4.083628	-4.116221	-4.051036
108.000000	-4.2728	-4.272125	-4.305377	-4.238872
109.000000	-4.4666	-4.465853	-4.499800	-4.431905
110.000000	-4.6657	-4.664917	-4.699597	-4.630236
111.000000	-4.8703	-4.869426	-4.904880	-4.833973
112.000000	-5.0804	-5.079497	-5.115767	-5.043227
113.000000	-5.2963	-5.295251	-5.332384	-5.258118
114.000000	-5.5179	-5.516818	-5.554863	-5.478772
115.000000	-5.7455	-5.744333	-5.783345	-5.705321
116.000000	-5.9792	-5.977940	-6.017976	-5.937904
117.000000	-6.2191	-6.217793	-6.258914	-6.176671
118.000000	-6.4655	-6.464052	-6.506325	-6.421779
119.000000	-6.7184	-6.716889	-6.760385	-6.673393
120.000000	-6.9781	-6.976487	-7.021282	-6.931691
121.000000	-7.2448	-7.243038	-7.289215	-7.196860
122.000000	-7.5186	-7.516748	-7.564396	-7.469101
123.000000	-7.7998	-7.797838	-7.847051	-7.748624
124.000000	-8.0887	-8.086541	-8.137423	-8.035658
125.000000	-8.3854	-8.383107	-8.435769	-8.330444
126.000000	-8.6902	-8.687804	-8.742367	-8.633242
127.000000	-9.0035	-9.000921	-9.057513	-8.944328
128.000000	-9.3255	-9.322764	-9.381527	-9.264000
129.000000	-9.6566	-9.653665	-9.714752	-9.592578
130.000000	-9.9971	-9.993983	-10.057560	-9.930406
131.000000	-10.3475	-10.344104	-10.410352	-10.277855
132.000000	-10.7080	-10.704444	-10.773562	-10.635327
133.000000	-11.0793	-11.075459	-11.147662	-11.003255
134.000000	-11.4618	-11.457640	-11.533168	-11.382112
135.000000	-11.8560	-11.851526	-11.930640	-11.772412
136.000000	-12.2625	-12.257704	-12.340694	-12.174714
137.000000	-12.6820	-12.676819	-12.764006	-12.589632
138.000000	-13.1152	-13.109579	-13.201320	-13.017838
139.000000	-13.5628	-13.556768	-13.653461	-13.460074
140.000000	-14.0259	-14.019250	-14.121343	-13.917157
141.000000	-14.5052	-14.497990	-14.605987	-14.389994
142.000000	-15.0020	-14.994064	-15.108533	-14.879595
143.000000	-15.5174	-15.508677	-15.630267	-15.387087
144.000000	-16.0528	-16.043189	-16.172642	-15.913736
145.000000	-16.6099	-16.599141	-16.737311	-16.460970
146.000000	-17.1903	-17.178286	-17.326163	-17.030409
147.000000	-17.7962	-17.782637	-17.941378	-17.623897
148.000000	-18.4299	-18.414517	-18.585482	-18.243552
149.000000	-19.0942	-19.076625	-19.261433	-18.891818
150.000000	-19.7924	-19.772130	-19.972720	-19.571540
151.000000	-20.5283	-20.504779	-20.723509	-20.286050
152.000000	-21.3067	-21.279053	-21.518820	-21.039287
153.000000	-22.1333	-22.100370	-22.364788	-21.835952
154.000000	-23.0151	-22.975366	-23.269022	-22.681709
155.000000	-23.9610	-23.912287	-24.241114	-23.583459
156.000000	-24.9823	-24.921554	-25.293405	-24.549702
157.000000	-26.0939	-26.016585	-26.442136	-25.591035
158.000000	-27.3158	-27.215051	-27.709288	-26.720814
159.000000	-28.6760	-28.540828	-29.125629	-27.956026
160.000000	-30.2152	-30.027186	-30.736055	-29.318316
161.000000	-31.9961	-31.722219	-32.609635	-30.834803
162.000000	-34.1225	-33.698608	-34.860245	-32.536971
163.000000	-36.7864	-36.072356	-37.694658	-34.450054
164.000000	-40.4085	-39.037786	-41.524772	-36.550800
165.000000	-46.2633	-42.713280	-46.654764	-38.771796
166.000000	-50.0000	-44.839078	-49.329189	-40.348967
167.000000	-48.5717	-43.239154	-47.136578	-39.341730
168.000000	-42.3345	-40.188190	-42.873193	-37.503188
169.000000	-38.9311	-37.726416	-39.587738	-35.865095
170.000000	-36.6363	-35.848793	-37.247433	-34.450153
171.000000	-34.9402	-34.374974	-35.500488	-33.249459
172.000000	-33.6212	-33.188202	-34.138547	-32.237856
173.000000	-32.5632	-32.214962	-33.045456	-31.384468
174.000000	-31.6975	-31.406756	-32.151250	-30.662261
175.000000	-30.9804	-30.730200	-31.410804	-30.049597
176.000000	-30.3820	-30.161499	-30.793439	-29.529560
177.000000	-29.8816	-29.683189	-30.277431	-29.088946
178.000000	-29.4638	-29.282149	-29.846902	-28.717395
179.000000	-29.1172	-28.948328	-29.489947	-28.406709
180.000000	-28.8330	-28.673909	-29.197466	-28.150352

==> images/bp_so_m5/data.csv <==
angle target rendered lower_ci upper_ci
-180.00 -13.965028 -13.798376 -15.384085 -12.212666
-179.00 -14.236872 -14.062405 -15.686882 -12.437928
-178.00 -14.530974 -14.348992 -16.031131 -12.666853
-177.00 -14.848722 -14.655953 -16.386465 -12.925441
-176.00 -15.191733 -14.985531 -16.756815 -13.214247
-175.00 -15.561897 -15.341118 -17.173556 -13.508680
-174.00 -15.961436 -15.724773 -17.634961 -13.814585
-173.00 -16.392972 -16.137541 -18.131097 -14.143985
-172.00 -16.859628 -16.582373 -18.677306 -14.487441
-171.00 -17.365148 -17.061904 -19.278617 -14.845192
-170.00 -17.914071 -17.572265 -19.855779 -15.288750
-169.00 -18.511958 -18.122440 -20.479484 -15.765397
-168.00 -19.165717 -18.718617 -21.166228 -16.271006
-167.00 -19.884071 -19.370013 -21.955013 -16.785013
-166.00 -20.678234 -20.083017 -22.850829 -17.315204
-165.00 -21.562960 -20.856897 -23.801275 -17.912518
-164.00 -22.558186 -21.709864 -24.901265 -18.518463
-163.00 -23.691783 -22.643853 -26.077677 -19.210029
-162.00 -25.004395 -23.678440 -27.402904 -19.953975
-161.00 -26.558655 -24.840268 -28.981616 -20.698919
-160.00 -28.458594 -26.127910 -30.749979 -21.505841
-159.00 -30.896701 -27.549717 -32.773367 -22.326066
-158.00 -34.295580 -29.079627 -35.046339 -23.112914
-157.00 -39.938805 -30.657088 -37.711136 -23.603039
-156.00 -50.000000 -31.664119 -39.638895 -23.689342
-155.00 -41.688941 -30.962192 -38.295530 -23.628854
-154.00 -35.242926 -29.449659 -35.717694 -23.181624
-153.00 -31.610603 -27.896800 -33.305241 -22.488359
-152.00 -29.080702 -26.484394 -31.276615 -21.692172
-151.00 -27.145583 -25.214446 -29.500814 -20.928078
-150.00 -25.584463 -24.083108 -27.978911 -20.187305
-149.00 -24.281196 -23.068560 -26.627993 -19.509127
-148.00 -23.167099 -22.163808 -25.459510 -18.868105
-147.00 -22.198171 -21.351785 -24.429065 -18.274505
-146.00 -21.344533 -20.616280 -23.498711 -17.733849
-145.00 -20.584969 -19.950759 -22.681367 -17.220150
-144.00 -19.903879 -19.344667 -21.937015 -16.752319
-143.00 -19.289464 -18.792424 -21.269281 -16.315567
-142.00 -18.732590 -18.287393 -20.670977 -15.903808
-141.00 -18.226045 -17.822777 -20.123936 -15.521618
-140.00 -17.764044 -17.396310 -19.633091 -15.159528
-139.00 -17.341881 -17.004526 -19.182928 -14.826124
-138.00 -16.955682 -16.643546 -18.756495 -14.530597
-137.00 -16.602227 -16.312044 -18.365172 -14.258917
-136.00 -16.278812 -16.008030 -18.006316 -14.009743
-135.00 -15.983158 -15.730709 -17.693530 -13.767888
-134.00 -15.713325 -15.477301 -17.418484 -13.536118
-133.00 -15.467660 -15.244112 -17.156271 -13.331953
-132.00 -15.244745 -15.029478 -16.890028 -13.168929
-131.00 -15.043363 -14.835079 -16.656850 -13.013309
-130.00 -14.862471 -14.659714 -16.440154 -12.879274
-129.00 -14.701170 -14.504407 -16.261375 -12.747440
-128.00 -14.558692 -14.368251 -16.116862 -12.619641
-127.00 -14.434384 -14.249360 -15.983262 -12.515459
-126.00 -14.327692 -14.146650 -15.856219 -12.437082
-125.00 -14.238155 -14.060617 -15.750906 -12.370328
-124.00 -14.165392 -13.990982 -15.667222 -12.314742
-123.00 -14.109104 -13.936234 -15.578510 -12.293958
-122.00 -14.069059 -13.897280 -15.517097 -12.277463
-121.00 -14.045096 -13.874356 -15.481750 -12.266962
-120.00 -14.037119 -13.867656 -15.472384 -12.262929
-119.00 -14.045096 -13.877286 -15.489430 -12.265141
-118.00 -14.069059 -13.903330 -15.536679 -12.269981
-117.00 -14.109104 -13.944971 -15.608490 -12.281451
-116.00 -14.165392 -14.001982 -15.684383 -12.319582
-115.00 -14.238155 -14.071770 -15.745456 -12.398084
-114.00 -14.327692 -14.159908 -15.858145 -12.461670
-113.00 -14.434384 -14.263433 -15.971522 -12.555344
-112.00 -14.558692 -14.382673 -16.088061 -12.677285
-111.00 -14.701170 -14.521604 -16.259214 -12.783995
-110.00 -14.862471 -14.677861 -16.441636 -12.914086
-109.00 -15.043363 -14.851409 -16.630867 -13.071950
-108.00 -15.244745 -15.044141 -16.845069 -13.243213
-107.00 -15.467660 -15.256508 -17.069797 -13.443219
-106.00 -15.713325 -15.490570 -17.332613 -13.648527
-105.00 -15.983158 -15.746408 -17.629501 -13.863315
-104.00 -16.278812 -16.028014 -17.979056 -14.076973
-103.00 -16.602227 -16.331356 -18.316719 -14.345993
-102.00 -16.955682 -16.663697 -18.708518 -14.618877
-101.00 -17.341881 -17.026538 -19.144674 -14.908402
-100.00 -17.764044 -17.425319 -19.667438 -15.183199
-99.00 -18.226045 -17.852073 -20.154184 -15.549962
-98.00 -18.732590 -18.320880 -20.734790 -15.906971
-97.00 -19.289464 -18.830986 -21.354589 -16.307383
-96.00 -19.903879 -19.387154 -22.029052 -16.745257
-95.00 -20.584969 -19.995844 -22.776446 -17.215241
-94.00 -21.344533 -20.664692 -23.608573 -17.720812
-93.00 -22.198171 -21.402488 -24.534428 -18.270549
-92.00 -23.167099 -22.220784 -25.590980 -18.850588
-91.00 -24.281196 -23.126729 -26.769585 -19.483872
-90.00 -25.584463 -24.139052 -28.119330 -20.158774
-89.00 -27.145583 -25.269626 -29.650426 -20.888826
-88.00 -29.080702 -26.532907 -31.397711 -21.668102
-87.00 -31.610603 -27.937723 -33.426325 -22.449120
-86.00 -35.242926 -29.456366 -35.755511 -23.157221
-85.00 -41.688941 -30.922036 -38.221596 -23.622475
-84.00 -50.000000 -31.622767 -39.604087 -23.641447
-83.00 -39.938805 -30.601380 -37.683246 -23.519513
-82.00 -34.295580 -29.013248 -35.039966 -22.986529
-81.00 -30.896701 -27.450306 -32.673850 -22.226762
-80.00 -28.458594 -26.019538 -30.620041 -21.419035
-79.00 -26.558655 -24.740949 -28.869968 -20.611930
-78.00 -25.004395 -23.600152 -27.374501 -19.825802
-77.00 -23.691783 -22.564258 -25.984742 -19.143774
-76.00 -22.558186 -21.636115 -24.802733 -18.469497
-75.00 -21.562960 -20.794847 -23.740919 -17.848775
-74.00 -20.678234 -20.033775 -22.832533 -17.235018
-73.00 -19.884071 -19.338713 -22.032251 -16.645176
-72.00 -19.165717 -18.690813 -21.224773 -16.156853
-71.00 -18.511958 -18.094454 -20.507124 -15.681783
-70.00 -17.914071 -17.541187 -19.828563 -15.253811
-69.00 -17.365148 -17.031049 -19.229797 -14.832301
-68.00 -16.859628 -16.557031 -18.659320 -14.454741
-67.00 -16.392972 -16.117456 -18.136588 -14.098323
-66.00 -15.961436 -15.710095 -17.661105 -13.759085
-65.00 -15.561897 -15.331830 -17.221475 -13.442184
-64.00 -15.191733 -14.977935 -16.789906 -13.165964
-63.00 -14.848722 -14.648677 -16.387421 -12.909934
-62.00 -14.530974 -14.343404 -16.022306 -12.664502
-61.00 -14.236872 -14.060824 -15.694672 -12.426975
-60.00 -13.965028 -13.800273 -15.412937 -12.187610
-59.00 -13.714249 -13.558556 -15.125394 -11.991719
-58.00 -13.483506 -13.336827 -14.877897 -11.795757
-57.00 -13.271915 -13.133765 -14.656320 -11.611211
-56.00 -13.078719 -12.948770 -14.459195 -11.438345
-55.00 -12.903268 -12.777358 -14.244421 -11.310294
-54.00 -12.745012 -12.622899 -14.059470 -11.186329
-53.00 -12.603491 -12.484569 -13.896085 -11.073052
-52.00 -12.478325 -12.362565 -13.757071 -10.968059
-51.00 -12.369210 -12.256624 -13.640677 -10.872572
-50.00 -12.275911 -12.166470 -13.545831 -10.787110
-49.00 -12.198260 -12.092013 -13.473704 -10.710321
-48.00 -12.136155 -12.033585 -13.434657 -10.632513
-47.00 -12.089554 -11.989277 -13.381346 -10.597208
-46.00 -12.058481 -11.957544 -13.328667 -10.586422
-45.00 -12.043019 -11.941437 -13.305168 -10.577706
-44.00 -12.043320 -11.941127 -13.305370 -10.576884
-43.00 -12.059599 -11.956766 -13.327626 -10.585906
-42.00 -12.092143 -11.988589 -13.370748 -10.606429
-41.00 -12.141317 -12.036915 -13.435279 -10.638552
-40.00 -12.207563 -12.102471 -13.528243 -10.676699
-39.00 -12.291418 -12.185290 -13.640436 -10.730145
-38.00 -12.393514 -12.284423 -13.734561 -10.834286
-37.00 -12.514599 -12.402689 -13.865341 -10.940037
-36.00 -12.655544 -12.540786 -14.029240 -11.052332
-35.00 -12.817369 -12.699277 -14.220162 -11.178392
-34.00 -13.001262 -12.877550 -14.402779 -11.352320
-33.00 -13.208606 -13.077052 -14.603394 -11.550711
-32.00 -13.441021 -13.301833 -14.847604 -11.756062
-31.00 -13.700404 -13.553114 -15.127630 -11.978598
-30.00 -13.988991 -13.833014 -15.446975 -12.219052
-29.00 -14.309429 -14.143953 -15.809861 -12.478045
-28.00 -14.664876 -14.487303 -16.196741 -12.777864
-27.00 -15.059133 -14.867715 -16.633622 -13.101809
-26.00 -15.496812 -15.289724 -17.131825 -13.447624
-25.00 -15.983588 -15.756832 -17.677266 -13.836399
-24.00 -16.526524 -16.274873 -18.287498 -14.262248
-23.00 -17.134567 -16.850381 -18.970021 -14.730742
-22.00 -17.819258 -17.493025 -19.745624 -15.240427
-21.00 -18.595835 -18.214364 -20.633961 -15.794766
-20.00 -19.484982 -19.022032 -21.581973 -16.462092
-19.00 -20.515755 -19.943791 -22.705700 -17.181882
-18.00 -21.730795 -21.006047 -24.043105 -17.968989
-17.00 -23.196349 -22.232957 -25.565689 -18.900226
-16.00 -25.023682 -23.681616 -27.438172 -19.925059
-15.00 -27.422098 -25.421900 -29.796653 -21.047147
-14.00 -30.864145 -27.528928 -32.814956 -22.242900
-13.00 -36.876607 -29.986870 -36.664114 -23.309625
-12.00 -50.000000 -31.667128 -39.709364 -23.624892
-11.00 -36.268950 -29.732741 -36.249272 -23.216209
-10.00 -30.247555 -27.101275 -32.160983 -22.041567
-9.00 -26.663295 -24.827779 -28.980208 -20.675350
-8.00 -24.089126 -22.897797 -26.429011 -19.366583
-7.00 -22.072365 -21.247862 -24.337583 -18.158140
-6.00 -20.410268 -19.813551 -22.590133 -17.036969
-5.00 -18.994326 -18.542559 -21.031088 -16.054029
-4.00 -17.759621 -17.407128 -19.655083 -15.159173
-3.00 -16.664207 -16.380865 -18.415572 -14.346158
-2.00 -15.679402 -15.448078 -17.317875 -13.578281
-1.00 -14.784724 -14.590833 -16.305188 -12.876479
0.00 -13.965032 -13.802023 -15.408274 -12.195773
1.00 -13.208817 -13.069488 -14.553601 -11.585375
2.00 -12.507124 -12.387512 -13.768756 -11.006267
3.00 -11.852846 -11.750491 -13.060474 -10.440508
4.00 -11.240252 -11.150966 -12.387508 -9.914424
5.00 -10.664646 -10.586120 -11.763670 -9.408569
6.00 -10.122137 -10.051699 -11.170122 -8.933275
7.00 -9.609463 -9.546069 -10.617062 -8.475077
8.00 -9.123862 -9.066582 -10.095445 -8.037718
9.00 -8.662974 -8.610509 -9.585193 -7.635825
10.00 -8.224768 -8.176761 -9.105190 -7.248333
11.00 -7.807482 -7.763773 -8.655442 -6.872104
12.00 -7.409578 -7.369889 -8.231790 -6.507988
13.00 -7.029708 -6.993085 -7.825117 -6.161054
14.00 -6.666679 -6.632368 -7.434222 -5.830514
15.00 -6.319435 -6.287140 -7.061330 -5.512951
16.00 -5.987034 -5.956546 -6.706028 -5.207065
17.00 -5.668635 -5.639848 -6.368053 -4.911643
18.00 -5.363479 -5.336371 -6.046903 -4.625839
19.00 -5.070886 -5.045476 -5.742181 -4.348771
20.00 -4.790239 -4.766545 -5.453486 -4.079605
21.00 -4.520979 -4.498828 -5.176093 -3.821563
22.00 -4.262597 -4.241575 -4.902683 -3.580467
23.00 -4.014629 -3.994616 -4.639648 -3.349584
24.00 -3.776651 -3.757680 -4.389438 -3.125921
25.00 -3.548276 -3.530379 -4.151075 -2.909684
26.00 -3.329146 -3.312346 -3.923598 -2.701093
27.00 -3.118936 -3.103241 -3.706320 -2.500163
28.00 -2.917342 -2.902757 -3.498732 -2.306783
29.00 -2.724087 -2.710611 -3.300437 -2.120786
30.00 -2.538913 -2.526540 -3.111098 -1.941981
31.00 -2.361583 -2.350298 -2.930404 -1.770191
32.00 -2.191878 -2.181654 -2.758052 -1.605256
33.00 -2.029593 -2.020388 -2.593735 -1.447041
34.00 -1.874540 -1.866278 -2.437057 -1.295498
35.00 -1.726543 -1.719084 -2.287136 -1.151031
36.00 -1.585440 -1.578567 -2.142616 -1.014518
37.00 -1.451079 -1.444599 -2.003509 -0.885688
38.00 -1.323321 -1.317137 -1.870912 -0.763361
39.00 -1.202035 -1.196113 -1.745272 -0.646955
40.00 -1.087102 -1.081434 -1.626546 -0.536323
41.00 -0.978408 -0.972997 -1.514595 -0.431399
42.00 -0.875850 -0.870702 -1.409281 -0.332123
43.00 -0.779333 -0.774455 -1.310470 -0.238439
44.00 -0.688767 -0.684166 -1.218029 -0.150303
45.00 -0.604070 -0.599753 -1.131810 -0.067696
46.00 -0.525168 -0.521137 -1.051653 0.009380
47.00 -0.451991 -0.448245 -0.977379 0.080890
48.00 -0.384476 -0.381008 -0.908782 0.146765
49.00 -0.322565 -0.319365 -0.845629 0.206899
50.00 -0.266207 -0.263255 -0.787661 0.261151
51.00 -0.215353 -0.212625 -0.734619 0.309369
52.00 -0.169962 -0.167427 -0.686299 0.351444
53.00 -0.129997 -0.127624 -0.642623 0.387376
54.00 -0.095426 -0.093183 -0.603670 0.417304
55.00 -0.066220 -0.064082 -0.569635 0.441471
56.00 -0.042355 -0.040304 -0.540748 0.460140
57.00 -0.023814 -0.021836 -0.517212 0.473540
58.00 -0.010580 -0.008667 -0.499168 0.481833
59.00 -0.002645 -0.000791 -0.486705 0.485124
60.00 0.000000 0.001797 -0.479874 0.483469
61.00 -0.002645 -0.000902 -0.478700 0.476895
62.00 -0.010580 -0.008892 -0.483198 0.465413
63.00 -0.023814 -0.022179 -0.493382 0.449024
64.00 -0.042355 -0.040774 -0.509271 0.427723
65.00 -0.066220 -0.064691 -0.530886 0.401503
66.00 -0.095426 -0.093949 -0.558255 0.370357
67.00 -0.129997 -0.128569 -0.591409 0.334270
68.00 -0.169962 -0.168579 -0.630384 0.293226
69.00 -0.215353 -0.214009 -0.675232 0.247214
70.00 -0.266207 -0.264895 -0.726046 0.196255
71.00 -0.322565 -0.321281 -0.782986 0.140425
72.00 -0.384476 -0.383214 -0.846285 0.079857
73.00 -0.451991 -0.450745 -0.916205 0.014715
74.00 -0.525168 -0.523920 -0.992965 -0.054875
75.00 -0.604070 -0.602783 -1.076756 -0.128811
76.00 -0.688767 -0.687386 -1.168063 -0.206708
77.00 -0.779333 -0.777766 -1.267382 -0.288151
78.00 -0.875850 -0.873706 -1.367782 -0.379630
79.00 -0.978408 -0.975161 -1.465525 -0.484798
80.00 -1.087102 -1.082671 -1.571285 -0.594057
81.00 -1.202035 -1.196460 -1.686298 -0.706622
82.00 -1.323321 -1.316649 -1.809876 -0.823421
83.00 -1.451079 -1.443354 -1.941564 -0.945143
84.00 -1.585440 -1.576697 -2.081095 -1.072299
85.00 -1.726543 -1.716813 -2.228336 -1.205289
86.00 -1.874540 -1.863846 -2.383255 -1.344438
87.00 -2.029593 -2.017956 -2.545901 -1.490012
88.00 -2.191878 -2.179315 -2.716385 -1.642245
89.00 -2.361583 -2.348109 -2.894872 -1.801347
90.00 -2.538913 -2.524541 -3.081568 -1.967514
91.00 -2.724087 -2.708828 -3.276722 -2.140935
92.00 -2.917342 -2.901208 -3.480623 -2.321793
93.00 -3.118936 -3.101935 -3.693600 -2.510270
94.00 -3.329146 -3.311283 -3.916008 -2.706559
95.00 -3.548276 -3.529545 -4.148174 -2.910916
96.00 -3.776651 -3.757027 -4.390322 -3.123732
97.00 -4.014629 -3.994053 -4.642616 -3.345491
98.00 -4.262597 -4.240977 -4.905527 -3.576428
99.00 -4.520979 -4.498145 -5.179516 -3.816773
100.00 -4.790239 -4.765862 -5.463989 -4.067735
101.00 -5.070886 -5.044684 -5.760447 -4.328921
102.00 -5.363479 -5.335320 -6.070868 -4.599773
103.00 -5.668635 -5.638412 -6.395656 -4.881168
104.00 -5.987034 -5.954609 -6.735296 -5.173922
105.00 -6.319435 -6.284635 -7.090839 -5.478431
106.00 -6.666679 -6.629300 -7.463731 -5.794868
107.00 -7.029708 -6.989523 -7.855701 -6.123345
108.00 -7.409578 -7.366350 -8.268870 -6.463831
109.00 -7.807482 -7.760974 -8.706161 -6.815787
110.00 -8.224768 -8.174671 -9.169430 -7.179913
111.00 -8.662974 -8.608214 -9.641082 -7.575346
112.00 -9.123862 -9.063095 -10.123928 -8.002263
113.00 -9.609463 -9.541773 -10.636372 -8.447175
114.00 -10.122137 -10.046697 -11.185189 -8.908205
115.00 -10.664646 -10.580340 -11.771622 -9.389058
116.00 -11.240252 -11.145450 -12.396391 -9.894510
117.00 -11.852846 -11.745065 -13.057630 -10.432501
118.00 -12.507124 -12.384064 -13.774130 -10.993998
119.00 -13.208817 -13.067609 -14.559567 -11.575650
120.00 -13.965032 -13.799926 -15.376619 -12.223233
121.00 -14.784724 -14.591748 -16.289982 -12.893514
122.00 -15.679402 -15.452329 -17.302593 -13.602064
123.00 -16.664207 -16.394808 -18.461810 -14.327806
124.00 -17.759621 -17.421638 -19.649250 -15.194027
125.00 -18.994326 -18.557071 -20.958460 -16.155683
126.00 -20.410268 -19.833479 -22.490063 -17.176896
127.00 -22.072365 -21.289054 -24.318264 -18.259843
128.00 -24.089126 -22.958273 -26.430408 -19.486138
129.00 -26.663295 -24.914184 -29.027937 -20.800430
130.00 -30.247555 -27.211294 -32.220004 -22.202583
131.00 -36.268950 -29.826051 -36.200364 -23.451738
132.00 -50.000000 -31.782485 -39.714497 -23.850473
133.00 -36.876607 -30.107895 -36.681997 -23.533794
134.00 -30.864145 -27.654416 -32.901394 -22.407437
135.00 -27.422098 -25.522316 -29.878367 -21.166266
136.00 -25.023682 -23.758427 -27.528754 -19.988099
137.00 -23.196349 -22.277640 -25.596783 -18.958498
138.00 -21.730795 -21.023003 -23.981180 -18.064825
139.00 -20.515755 -19.954802 -22.678143 -17.231461
140.00 -19.484982 -19.030006 -21.589140 -16.470872
141.00 -18.595835 -18.216493 -20.636526 -15.796459
142.00 -17.819258 -17.493281 -19.769476 -15.217087
143.00 -17.134567 -16.849231 -19.009276 -14.689185
144.00 -16.526524 -16.271633 -18.309881 -14.233385
145.00 -15.983588 -15.754801 -17.710859 -13.798742
146.00 -15.496812 -15.288374 -17.166959 -13.409789
147.00 -15.059133 -14.867751 -16.687101 -13.048402
148.00 -14.664876 -14.488405 -16.264734 -12.712076
149.00 -14.309429 -14.143871 -15.858226 -12.429516
150.00 -13.988991 -13.833312 -15.502090 -12.164533
151.00 -13.700404 -13.552930 -15.183299 -11.922561
152.00 -13.441021 -13.299772 -14.890105 -11.709439
153.00 -13.208606 -13.072536 -14.622222 -11.522850
154.00 -13.001262 -12.870239 -14.394737 -11.345741
155.00 -12.817369 -12.689319 -14.172597 -11.206040
156.00 -12.655544 -12.530570 -13.985658 -11.075482
157.00 -12.514599 -12.392594 -13.825543 -10.959645
158.00 -12.393514 -12.274475 -13.692217 -10.856732
159.00 -12.291418 -12.174482 -13.581927 -10.767037
160.00 -12.207563 -12.092444 -13.496443 -10.688444
161.00 -12.141317 -12.028159 -13.435975 -10.620342
162.00 -12.092143 -11.980162 -13.383301 -10.577024
163.00 -12.059599 -11.948833 -13.357487 -10.540179
164.00 -12.043320 -11.932226 -13.329773 -10.534678
165.00 -12.043019 -11.931232 -13.321500 -10.540965
166.00 -12.058481 -11.945896 -13.335348 -10.556444
167.00 -12.089554 -11.975425 -13.359532 -10.591317
168.00 -12.136155 -12.019824 -13.399441 -10.640206
169.00 -12.198260 -12.079511 -13.459331 -10.699692
170.00 -12.275911 -12.154752 -13.540589 -10.768915
171.00 -12.369210 -12.245427 -13.640133 -10.850721
172.00 -12.478325 -12.351656 -13.757682 -10.945630
173.00 -12.603491 -12.473825 -13.895818 -11.051832
174.00 -12.745012 -12.612569 -14.061073 -11.164064
175.00 -12.903268 -12.766938 -14.234575 -11.299301
176.00 -13.078719 -12.937396 -14.417984 -11.456808
177.00 -13.271915 -13.126139 -14.638437 -11.613840
178.00 -13.483506 -13.333056 -14.892479 -11.773633
179.00 -13.714249 -13.555903 -15.123568 -11.988239
180.00 -13.965028 -13.798376 -15.384085 -12.212666

==> images/bp_so_m5_v2/data.csv <==
angle	target	rendered	lower_ci	upper_ci
-180.000000	-28.8330	-27.798800	-31.191010	-24.406591
-179.000000	-28.6043	-27.611915	-30.938895	-24.284936
-178.000000	-28.4259	-27.468521	-30.759136	-24.177906
-177.000000	-28.2935	-27.360775	-30.612218	-24.109331
-176.000000	-28.2039	-27.290073	-30.521564	-24.058583
-175.000000	-28.1544	-27.252153	-30.469249	-24.035058
-174.000000	-28.1429	-27.247464	-30.468856	-24.026072
-173.000000	-28.1679	-27.273087	-30.503052	-24.043122
-172.000000	-28.2284	-27.328219	-30.577492	-24.078945
-171.000000	-28.3236	-27.411895	-30.689393	-24.134397
-170.000000	-28.4532	-27.521812	-30.828144	-24.215480
-169.000000	-28.6171	-27.659260	-31.002530	-24.315989
-168.000000	-28.8157	-27.823096	-31.208655	-24.437536
-167.000000	-29.0496	-28.015289	-31.455380	-24.575198
-166.000000	-29.3200	-28.234159	-31.737009	-24.731308
-165.000000	-29.6282	-28.480082	-32.052276	-24.907888
-164.000000	-29.9764	-28.755962	-32.410264	-25.101661
-163.000000	-30.3669	-29.064042	-32.820299	-25.307785
-162.000000	-30.8029	-29.402892	-33.276128	-25.529656
-161.000000	-31.2884	-29.775298	-33.790901	-25.759695
-160.000000	-31.8285	-30.179109	-34.349703	-26.008514
-159.000000	-32.4295	-30.609512	-34.935929	-26.283095
-158.000000	-33.0996	-31.069289	-35.570715	-26.567862
-157.000000	-33.8493	-31.561161	-36.257255	-26.865068
-156.000000	-34.6927	-32.083792	-36.994077	-27.173507
-155.000000	-35.6486	-32.636562	-37.784254	-27.488870
-154.000000	-36.7434	-33.216430	-38.624083	-27.808777
-153.000000	-38.0157	-33.819663	-39.520501	-28.118825
-152.000000	-39.5242	-34.438917	-40.471575	-28.406259
-151.000000	-41.3658	-35.056292	-41.441836	-28.670748
-150.000000	-43.7166	-35.658715	-42.435537	-28.881892
-149.000000	-46.9532	-36.189673	-43.342163	-29.037182
-148.000000	-50.0000	-36.572266	-44.014421	-29.130112
-147.000000	-50.0000	-36.718734	-44.265137	-29.172331
-146.000000	-50.0000	-36.625063	-44.105752	-29.144375
-145.000000	-49.0843	-36.305003	-43.552375	-29.057630
-144.000000	-45.2582	-35.831934	-42.746897	-28.916971
-143.000000	-42.6511	-35.278254	-41.830746	-28.725762
-142.000000	-40.6854	-34.700008	-40.907018	-28.492998
-141.000000	-39.1183	-34.125186	-40.013681	-28.236692
-140.000000	-37.8248	-33.567359	-39.160284	-27.974433
-139.000000	-36.7315	-33.036872	-38.367445	-27.706299
-138.000000	-35.7922	-32.542912	-37.654161	-27.431663
-137.000000	-34.9756	-32.081508	-36.992771	-27.170245
-136.000000	-34.2595	-31.649913	-36.368964	-26.930862
-135.000000	-33.6281	-31.251226	-35.793695	-26.708757
-134.000000	-33.0690	-30.891135	-35.298091	-26.484178
-133.000000	-32.5730	-30.564081	-34.858488	-26.269674
-132.000000	-32.1328	-30.264757	-34.455451	-26.074063
-131.000000	-31.7427	-29.993417	-34.091977	-25.894856
-130.000000	-31.3980	-29.751242	-33.777893	-25.724592
-129.000000	-31.0949	-29.532268	-33.485717	-25.578819
-128.000000	-30.8305	-29.338033	-33.225373	-25.450694
-127.000000	-30.6021	-29.169008	-32.998700	-25.339316
-126.000000	-30.4077	-29.027395	-32.818793	-25.235998
-125.000000	-30.2458	-28.908394	-32.666681	-25.150108
-124.000000	-30.1150	-28.806936	-32.521280	-25.092592
-123.000000	-30.0143	-28.729740	-32.416498	-25.042982
-122.000000	-29.9429	-28.674062	-32.338331	-25.009794
-121.000000	-29.9002	-28.640423	-32.289327	-24.991519
-120.000000	-29.8860	-28.627541	-32.262905	-24.992177
-119.000000	-29.9002	-28.635761	-32.257329	-25.014194
-118.000000	-29.9429	-28.668655	-32.292125	-25.045186
-117.000000	-30.0143	-28.725871	-32.362867	-25.088876
-116.000000	-30.1150	-28.806301	-32.462651	-25.149951
-115.000000	-30.2458	-28.908284	-32.586371	-25.230198
-114.000000	-30.4077	-29.033415	-32.742927	-25.323903
-113.000000	-30.6021	-29.183720	-32.937878	-25.429561
-112.000000	-30.8305	-29.358588	-33.169557	-25.547619
-111.000000	-31.0949	-29.559106	-33.440365	-25.677848
-110.000000	-31.3980	-29.779523	-33.724121	-25.834924
-109.000000	-31.7427	-30.027753	-34.053172	-26.002333
-108.000000	-32.1328	-30.307130	-34.436034	-26.178226
-107.000000	-32.5730	-30.617902	-34.868033	-26.367770
-106.000000	-33.0690	-30.960179	-35.354048	-26.566309
-105.000000	-33.6281	-31.331819	-35.878540	-26.785098
-104.000000	-34.2595	-31.735945	-36.448947	-27.022942
-103.000000	-34.9756	-32.173626	-37.067427	-27.279825
-102.000000	-35.7922	-32.637253	-37.720110	-27.554395
-101.000000	-36.7315	-33.131788	-38.425271	-27.838304
-100.000000	-37.8248	-33.660868	-39.209721	-28.112015
-99.000000	-39.1183	-34.212205	-40.047209	-28.377201
-98.000000	-40.6854	-34.779863	-40.938335	-28.621391
-97.000000	-42.6511	-35.349491	-41.858952	-28.840029
-96.000000	-45.2582	-35.890451	-42.762643	-29.018260
-95.000000	-49.0843	-36.357605	-43.574264	-29.140947
-94.000000	-50.0000	-36.672489	-44.147384	-29.197594
-93.000000	-50.0000	-36.750649	-44.303116	-29.198182
-92.000000	-50.0000	-36.585025	-44.035658	-29.134391
-91.000000	-46.9532	-36.198496	-43.386437	-29.010555
-90.000000	-43.7166	-35.655830	-42.485752	-28.825908
-89.000000	-41.3658	-35.042782	-41.502059	-28.583506
-88.000000	-39.5242	-34.398435	-40.491323	-28.305547
-87.000000	-38.0157	-33.757855	-39.517774	-27.997937
-86.000000	-36.7434	-33.133558	-38.582598	-27.684518
-85.000000	-35.6486	-32.536236	-37.698297	-27.374175
-84.000000	-34.6927	-31.972195	-36.876163	-27.068226
-83.000000	-33.8493	-31.446342	-36.131330	-26.761355
-82.000000	-33.0996	-30.953485	-35.440180	-26.466791
-81.000000	-32.4295	-30.496650	-34.809815	-26.183485
-80.000000	-31.8285	-30.073955	-34.234319	-25.913591
-79.000000	-31.2884	-29.685575	-33.721808	-25.649342
-78.000000	-30.8029	-29.325592	-33.240100	-25.411084
-77.000000	-30.3669	-28.997081	-32.807247	-25.186915
-76.000000	-29.9764	-28.698550	-32.417122	-24.979978
-75.000000	-29.6282	-28.430266	-32.074500	-24.786031
-74.000000	-29.3200	-28.189759	-31.772206	-24.607312
-73.000000	-29.0496	-27.973920	-31.491495	-24.456346
-72.000000	-28.8157	-27.783749	-31.237813	-24.329684
-71.000000	-28.6171	-27.620711	-31.017411	-24.224011
-70.000000	-28.4532	-27.485193	-30.835672	-24.134714
-69.000000	-28.3236	-27.378977	-30.700761	-24.057193
-68.000000	-28.2284	-27.302486	-30.609879	-23.995094
-67.000000	-28.1679	-27.255400	-30.555944	-23.954856
-66.000000	-28.1429	-27.238254	-30.540125	-23.936383
-65.000000	-28.1544	-27.248649	-30.545581	-23.951717
-64.000000	-28.2039	-27.289843	-30.589789	-23.989897
-63.000000	-28.2935	-27.365790	-30.684505	-24.047076
-62.000000	-28.4259	-27.476120	-30.825751	-24.126489
-61.000000	-28.6043	-27.617752	-30.980600	-24.254904
-60.000000	-28.8330	-27.800726	-31.200847	-24.400604
-59.000000	-29.1172	-28.027270	-31.479174	-24.575365
-58.000000	-29.4638	-28.301264	-31.819667	-24.782860
-57.000000	-29.8816	-28.628751	-32.238393	-25.019109
-56.000000	-30.3820	-29.012913	-32.729638	-25.296188
-55.000000	-30.9804	-29.460513	-33.306492	-25.614534
-54.000000	-31.6975	-29.981431	-34.002004	-25.960859
-53.000000	-32.5632	-30.582929	-34.812303	-26.353555
-52.000000	-33.6212	-31.276238	-35.758149	-26.794326
-51.000000	-34.9402	-32.073185	-36.866209	-27.280162
-50.000000	-36.6363	-32.986875	-38.179111	-27.794638
-49.000000	-38.9311	-34.019182	-39.716132	-28.322232
-48.000000	-42.3345	-35.153709	-41.511755	-28.795663
-47.000000	-48.5717	-36.238526	-43.344425	-29.132627
-46.000000	-50.0000	-36.784188	-44.339772	-29.228604
-45.000000	-46.2633	-36.240210	-43.439346	-29.041075
-44.000000	-40.4085	-34.869098	-41.154291	-28.583906
-43.000000	-36.7864	-33.319425	-38.792464	-27.846385
-42.000000	-34.1225	-31.796634	-36.618326	-26.974943
-41.000000	-31.9961	-30.351467	-34.624631	-26.078304
-40.000000	-30.2152	-29.008591	-32.847847	-25.169336
-39.000000	-28.6760	-27.756452	-31.204170	-24.308734
-38.000000	-27.3158	-26.594874	-29.712508	-23.477240
-37.000000	-26.0939	-25.516538	-28.362784	-22.670291
-36.000000	-24.9823	-24.514669	-27.151928	-21.877410
-35.000000	-23.9610	-23.577474	-26.039459	-21.115489
-34.000000	-23.0151	-22.695132	-24.992035	-20.398228
-33.000000	-22.1333	-21.861812	-24.006781	-19.716844
-32.000000	-21.3067	-21.073093	-23.079059	-19.067127
-31.000000	-20.5283	-20.326946	-22.234639	-18.419254
-30.000000	-19.7924	-19.612868	-21.368278	-17.857458
-29.000000	-19.0942	-18.935104	-20.581557	-17.288650
-28.000000	-18.4299	-18.289383	-19.850545	-16.728221
-27.000000	-17.7962	-17.671671	-19.155364	-16.187979
-26.000000	-17.1903	-17.079484	-18.490130	-15.668838
-25.000000	-16.6099	-16.511752	-17.867153	-15.156351
-24.000000	-16.0528	-15.965710	-17.268273	-14.663147
-23.000000	-15.5174	-15.440830	-16.724527	-14.157134
-22.000000	-15.0020	-14.931762	-16.143046	-13.720478
-21.000000	-14.5052	-14.439569	-15.576141	-13.302997
-20.000000	-14.0259	-13.964814	-15.043657	-12.885972
-19.000000	-13.5628	-13.506521	-14.544507	-12.468535
-18.000000	-13.1152	-13.063397	-14.075666	-12.051129
-17.000000	-12.6820	-12.632639	-13.573108	-11.692169
-16.000000	-12.2625	-12.215994	-13.105131	-11.326856
-15.000000	-11.8560	-11.812540	-12.661117	-10.963963
-14.000000	-11.4618	-11.421547	-12.237669	-10.605424
-13.000000	-11.0793	-11.042476	-11.836090	-10.248862
-12.000000	-10.7080	-10.675320	-11.477410	-9.873230
-11.000000	-10.3475	-10.316918	-11.076464	-9.557373
-10.000000	-9.9971	-9.968739	-10.696204	-9.241275
-9.000000	-9.6566	-9.630576	-10.338919	-8.922233
-8.000000	-9.3255	-9.301232	-9.974613	-8.627851
-7.000000	-9.0035	-8.980834	-9.619682	-8.341987
-6.000000	-8.6902	-8.669249	-9.280002	-8.058495
-5.000000	-8.3854	-8.366133	-8.953916	-7.778350
-4.000000	-8.0887	-8.071183	-8.641007	-7.501359
-3.000000	-7.7998	-7.784097	-8.341435	-7.226759
-2.000000	-7.5186	-7.504334	-8.047593	-6.961075
-1.000000	-7.2448	-7.231423	-7.750881	-6.711966
0.000000	-6.9781	-6.965541	-7.462696	-6.468386
1.000000	-6.7184	-6.706591	-7.184970	-6.228212
2.000000	-6.4655	-6.454371	-6.916433	-5.992309
3.000000	-6.2191	-6.208692	-6.656173	-5.761212
4.000000	-5.9792	-5.969384	-6.403621	-5.535147
5.000000	-5.7455	-5.736290	-6.158395	-5.314185
6.000000	-5.5179	-5.509264	-5.920206	-5.098322
7.000000	-5.2963	-5.288168	-5.688815	-4.887521
8.000000	-5.0804	-5.072869	-5.464006	-4.681732
9.000000	-4.8703	-4.863241	-5.245578	-4.480905
10.000000	-4.6657	-4.659164	-5.033341	-4.284988
11.000000	-4.4666	-4.460522	-4.827111	-4.093933
12.000000	-4.2728	-4.267205	-4.626716	-3.907694
13.000000	-4.0842	-4.079107	-4.431986	-3.726228
14.000000	-3.9008	-3.896129	-4.242763	-3.549494
15.000000	-3.7224	-3.718175	-4.058900	-3.377450
16.000000	-3.5490	-3.545155	-3.880263	-3.210047
17.000000	-3.3805	-3.376984	-3.706737	-3.047232
18.000000	-3.2167	-3.213581	-3.538222	-2.888940
19.000000	-3.0576	-3.054868	-3.374630	-2.735106
20.000000	-2.9032	-2.900773	-3.215880	-2.585665
21.000000	-2.7533	-2.751224	-3.061886	-2.440561
22.000000	-2.6080	-2.606154	-2.912559	-2.299749
23.000000	-2.4670	-2.465500	-2.767807	-2.163192
24.000000	-2.3305	-2.329200	-2.627543	-2.030858
25.000000	-2.1983	-2.197200	-2.491691	-1.902708
26.000000	-2.0703	-2.069444	-2.360195	-1.778694
27.000000	-1.9465	-1.945885	-2.233016	-1.658753
28.000000	-1.8269	-1.826474	-2.110131	-1.542817
29.000000	-1.7115	-1.711169	-1.991520	-1.430818
30.000000	-1.6001	-1.599926	-1.877162	-1.322690
31.000000	-1.4927	-1.492706	-1.767033	-1.218379
32.000000	-1.3893	-1.389468	-1.661099	-1.117838
33.000000	-1.2898	-1.290176	-1.559321	-1.021032
34.000000	-1.1943	-1.194793	-1.461649	-0.927937
35.000000	-1.1026	-1.103284	-1.368029	-0.838539
36.000000	-1.0148	-1.015615	-1.278401	-0.752829
37.000000	-0.9308	-0.931754	-1.192699	-0.670809
38.000000	-0.8506	-0.851671	-1.110857	-0.592485
39.000000	-0.7741	-0.775335	-1.032807	-0.517863
40.000000	-0.7013	-0.702719	-0.958484	-0.446954
41.000000	-0.6323	-0.633796	-0.887831	-0.379762
42.000000	-0.5669	-0.568542	-0.820797	-0.316287
43.000000	-0.5052	-0.506933	-0.757347	-0.256519
44.000000	-0.4471	-0.448947	-0.697460	-0.200434
45.000000	-0.3926	-0.394564	-0.641136	-0.147992
46.000000	-0.3418	-0.343767	-0.588396	-0.099137
47.000000	-0.2945	-0.296538	-0.539286	-0.053791
48.000000	-0.2507	-0.252864	-0.493866	-0.011862
49.000000	-0.2106	-0.212732	-0.452218	0.026755
50.000000	-0.1739	-0.176129	-0.414428	0.062171
51.000000	-0.1408	-0.143044	-0.380585	0.094496
52.000000	-0.1112	-0.113470	-0.350771	0.123832
53.000000	-0.0851	-0.087395	-0.325051	0.150261
54.000000	-0.0625	-0.064812	-0.303466	0.173843
55.000000	-0.0434	-0.045712	-0.286033	0.194609
56.000000	-0.0278	-0.030089	-0.272746	0.212569
57.000000	-0.0156	-0.017935	-0.263583	0.227713
58.000000	-0.0069	-0.009246	-0.258521	0.240029
59.000000	-0.0017	-0.004019	-0.257541	0.249503
60.000000	0	-0.002252	-0.260614	0.256110
61.000000	-0.0017	-0.003944	-0.267658	0.259771
62.000000	-0.0069	-0.009092	-0.278480	0.260295
63.000000	-0.0156	-0.017695	-0.292694	0.257304
64.000000	-0.0278	-0.029745	-0.309695	0.250205
65.000000	-0.0434	-0.045236	-0.328802	0.238330
66.000000	-0.0625	-0.064167	-0.349619	0.221285
67.000000	-0.0851	-0.086548	-0.372347	0.199252
68.000000	-0.1112	-0.112397	-0.397665	0.172871
69.000000	-0.1408	-0.141736	-0.426322	0.142850
70.000000	-0.1739	-0.174585	-0.458874	0.109704
71.000000	-0.2106	-0.210959	-0.495630	0.073712
72.000000	-0.2507	-0.250871	-0.536702	0.034961
73.000000	-0.2945	-0.294329	-0.582040	-0.006618
74.000000	-0.3418	-0.341342	-0.631461	-0.051222
75.000000	-0.3926	-0.391914	-0.684721	-0.099107
76.000000	-0.4471	-0.446058	-0.741669	-0.150446
77.000000	-0.5052	-0.503790	-0.802376	-0.205203
78.000000	-0.5669	-0.565137	-0.867100	-0.263174
79.000000	-0.6323	-0.630127	-0.936079	-0.324174
80.000000	-0.7013	-0.698786	-1.009343	-0.388229
81.000000	-0.7741	-0.771135	-1.086580	-0.455691
82.000000	-0.8506	-0.847190	-1.167125	-0.527255
83.000000	-0.9308	-0.926964	-1.250177	-0.603751
84.000000	-1.0148	-1.010479	-1.335318	-0.685639
85.000000	-1.1026	-1.097772	-1.422863	-0.772681
86.000000	-1.1943	-1.188890	-1.513572	-0.864208
87.000000	-1.2898	-1.283881	-1.608149	-0.959612
88.000000	-1.3893	-1.382789	-1.707020	-1.058558
89.000000	-1.4927	-1.485658	-1.810378	-1.160937
90.000000	-1.6001	-1.592528	-1.918279	-1.266777
91.000000	-1.7115	-1.703442	-2.030720	-1.376164
92.000000	-1.8269	-1.818444	-2.147678	-1.489209
93.000000	-1.9465	-1.937578	-2.269130	-1.606025
94.000000	-2.0703	-2.060892	-2.395060	-1.726724
95.000000	-2.1983	-2.188436	-2.525464	-1.851408
96.000000	-2.3305	-2.320263	-2.660353	-1.980173
97.000000	-2.4670	-2.456428	-2.799749	-2.113107
98.000000	-2.6080	-2.596989	-2.943689	-2.250289
99.000000	-2.7533	-2.742007	-3.092223	-2.391791
100.000000	-2.9032	-2.891548	-3.245416	-2.537679
101.000000	-3.0576	-3.045678	-3.403343	-2.688013
102.000000	-3.2167	-3.204470	-3.566093	-2.842846
103.000000	-3.3805	-3.367998	-3.733766	-3.002229
104.000000	-3.5490	-3.536341	-3.906476	-3.166207
105.000000	-3.7224	-3.709583	-4.084343	-3.334823
106.000000	-3.9008	-3.887811	-4.267503	-3.508120
107.000000	-4.0842	-4.071117	-4.456099	-3.686135
108.000000	-4.2728	-4.259598	-4.650287	-3.868908
109.000000	-4.4666	-4.453354	-4.850233	-4.056475
110.000000	-4.6657	-4.652492	-5.056109	-4.248875
111.000000	-4.8703	-4.857124	-5.268093	-4.446155
112.000000	-5.0804	-5.067366	-5.486354	-4.648377
113.000000	-5.2963	-5.283337	-5.711025	-4.855648
114.000000	-5.5179	-5.505160	-5.942163	-5.068157
115.000000	-5.7455	-5.732958	-6.179694	-5.286222
116.000000	-5.9792	-5.966854	-6.423415	-5.510292
117.000000	-6.2191	-6.206974	-6.673170	-5.740778
118.000000	-6.4655	-6.453458	-6.929133	-5.977783
119.000000	-6.7184	-6.706453	-7.191778	-6.221129
120.000000	-6.9781	-6.966104	-7.461389	-6.470819
121.000000	-7.2448	-7.232548	-7.737883	-6.727213
122.000000	-7.5186	-7.505964	-8.021566	-6.990362
123.000000	-7.7998	-7.786611	-8.313682	-7.259540
124.000000	-8.0887	-8.074804	-8.615656	-7.533952
125.000000	-8.3854	-8.370858	-8.928291	-7.813425
126.000000	-8.6902	-8.675076	-9.251865	-8.098287
127.000000	-9.0035	-8.987758	-9.586478	-8.389037
128.000000	-9.3255	-9.309211	-9.932205	-8.686216
129.000000	-9.6566	-9.639751	-10.289061	-8.990441
130.000000	-9.9971	-9.979707	-10.656894	-9.302519
131.000000	-10.3475	-10.329420	-11.035497	-9.623344
132.000000	-10.7080	-10.689280	-11.425190	-9.953370
133.000000	-11.0793	-11.059731	-11.827023	-10.292439
134.000000	-11.4618	-11.441253	-12.241979	-10.640528
135.000000	-11.8560	-11.834342	-12.670483	-10.998200
136.000000	-12.2625	-12.239540	-13.113095	-11.365986
137.000000	-12.6820	-12.657494	-13.571297	-11.743690
138.000000	-13.1152	-13.088878	-14.045668	-12.132089
139.000000	-13.5628	-13.534378	-14.535290	-12.533466
140.000000	-14.0259	-13.994983	-15.045090	-12.944875
141.000000	-14.5052	-14.471704	-15.579158	-13.364251
142.000000	-15.0020	-14.964545	-16.126704	-13.802387
143.000000	-15.5174	-15.474690	-16.700109	-14.249270
144.000000	-16.0528	-16.002853	-17.280885	-14.724820
145.000000	-16.6099	-16.550863	-17.878562	-15.223165
146.000000	-17.1903	-17.122062	-18.524641	-15.719483
147.000000	-17.7962	-17.718081	-19.218815	-16.217346
148.000000	-18.4299	-18.337937	-19.910584	-16.765290
149.000000	-19.0942	-18.985845	-20.647602	-17.324087
150.000000	-19.7924	-19.664819	-21.438784	-17.890855
151.000000	-20.5283	-20.377161	-22.284978	-18.469343
152.000000	-21.3067	-21.123040	-23.144712	-19.101367
153.000000	-22.1333	-21.908840	-24.059689	-19.757990
154.000000	-23.0151	-22.738103	-25.035160	-20.441046
155.000000	-23.9610	-23.614243	-26.061430	-21.167055
156.000000	-24.9823	-24.549605	-27.205852	-21.893359
157.000000	-26.0939	-25.547252	-28.444334	-22.650170
158.000000	-27.3158	-26.605897	-29.721923	-23.489870
159.000000	-28.6760	-27.747353	-31.160948	-24.333759
160.000000	-30.2152	-28.981926	-32.766736	-25.197116
161.000000	-31.9961	-30.325482	-34.594913	-26.056051
162.000000	-34.1225	-31.768914	-36.605411	-26.932417
163.000000	-36.7864	-33.299636	-38.816804	-27.782469
164.000000	-40.4085	-34.871991	-41.251031	-28.492950
165.000000	-46.2633	-36.221232	-43.474140	-28.968325
166.000000	-50.0000	-36.728354	-44.291513	-29.165196
167.000000	-48.5717	-36.175084	-43.281417	-29.068750
168.000000	-42.3345	-35.112394	-41.502372	-28.722417
169.000000	-38.9311	-33.993894	-39.753880	-28.233908
170.000000	-36.6363	-32.963022	-38.213964	-27.712080
171.000000	-34.9402	-32.052610	-36.904711	-27.200508
172.000000	-33.6212	-31.258061	-35.793242	-26.722881
173.000000	-32.5632	-30.566739	-34.842420	-26.291059
174.000000	-31.6975	-29.974286	-34.060356	-25.888215
175.000000	-30.9804	-29.462300	-33.392487	-25.532114
176.000000	-30.3820	-29.016338	-32.802014	-25.230661
177.000000	-29.8816	-28.632583	-32.298105	-24.967060
178.000000	-29.4638	-28.304706	-31.864659	-24.744753
179.000000	-29.1172	-28.028616	-31.498859	-24.558373
180.000000	-28.8330	-27.798800	-31.191010	-24.406591

==> images/bp_so_m9/data.csv <==
angle target rendered lower_ci upper_ci
-180.000000 -13.965028 -13.929340 -14.153449 -13.705232
-179.000000 -14.236872 -14.198822 -14.430603 -13.967040
-178.000000 -14.530974 -14.490248 -14.730624 -14.249873
-177.000000 -14.848722 -14.804951 -15.054962 -14.554941
-176.000000 -15.191733 -15.144476 -15.405309 -14.883644
-175.000000 -15.561897 -15.510624 -15.783646 -15.237601
-174.000000 -15.961436 -15.905499 -16.192300 -15.618698
-173.000000 -16.392972 -16.331577 -16.634023 -16.029130
-172.000000 -16.859628 -16.791784 -17.112093 -16.471474
-171.000000 -17.365148 -17.289606 -17.630446 -16.948765
-170.000000 -17.914071 -17.829230 -18.193855 -17.464605
-169.000000 -18.511958 -18.415734 -18.808175 -18.023294
-168.000000 -19.165717 -19.055350 -19.480690 -18.630010
-167.000000 -19.884071 -19.755815 -20.220598 -19.291033
-166.000000 -20.678234 -20.526894 -21.039744 -20.014043
-165.000000 -21.562960 -21.381110 -21.953729 -20.808491
-164.000000 -22.558186 -22.334860 -22.983671 -21.686049
-163.000000 -23.691783 -23.410116 -24.159141 -22.661090
-162.000000 -25.004395 -24.637146 -25.523263 -23.751030
-161.000000 -26.558655 -26.059014 -27.141987 -24.976042
-160.000000 -28.458594 -27.739292 -29.122469 -26.356115
-159.000000 -30.896701 -29.774829 -31.644361 -27.905297
-158.000000 -34.295580 -32.311152 -34.989150 -29.633155
-157.000000 -39.938805 -35.539815 -39.799927 -31.279704
-156.000000 -50.000000 -38.412635 -44.625801 -32.199470
-155.000000 -41.688941 -36.302656 -40.989691 -31.615622
-154.000000 -35.242926 -33.013961 -35.967532 -30.060390
-153.000000 -31.610603 -30.399629 -32.407607 -28.391651
-152.000000 -29.080702 -28.326787 -29.808349 -26.845224
-151.000000 -27.145583 -26.632934 -27.785470 -25.480398
-150.000000 -25.584463 -25.213933 -26.155341 -24.272525
-149.000000 -24.281196 -24.000677 -24.796372 -23.204983
-148.000000 -23.167099 -22.946826 -23.636497 -22.257155
-147.000000 -22.198171 -22.020011 -22.629360 -21.410662
-146.000000 -21.344533 -21.196857 -21.743438 -20.650276
-145.000000 -20.584969 -20.460000 -20.956333 -19.963667
-144.000000 -19.903879 -19.796230 -20.251560 -19.340900
-143.000000 -19.289464 -19.195289 -19.616635 -18.773943
-142.000000 -18.732590 -18.649072 -19.041891 -18.256252
-141.000000 -18.226045 -18.151076 -18.519696 -17.782455
-140.000000 -17.764044 -17.696015 -18.043930 -17.348099
-139.000000 -17.341881 -17.279542 -17.609616 -16.949467
-138.000000 -16.955682 -16.898047 -17.212662 -16.583432
-137.000000 -16.602227 -16.548506 -16.849668 -16.247345
-136.000000 -16.278812 -16.228368 -16.517785 -15.938951
-135.000000 -15.983158 -15.935466 -16.214609 -15.656323
-134.000000 -15.713325 -15.667951 -15.938100 -15.397802
-133.000000 -15.467660 -15.424239 -15.686518 -15.161961
-132.000000 -15.244745 -15.202969 -15.458372 -14.947566
-131.000000 -15.043363 -15.002968 -15.252385 -14.753552
-130.000000 -14.862471 -14.823228 -15.067458 -14.578998
-129.000000 -14.701170 -14.662880 -14.902650 -14.423110
-128.000000 -14.558692 -14.521180 -14.757154 -14.285206
-127.000000 -14.434384 -14.397491 -14.630281 -14.164700
-126.000000 -14.327692 -14.291276 -14.521451 -14.061100
-125.000000 -14.238155 -14.202084 -14.430178 -13.973991
-124.000000 -14.165392 -14.129548 -14.356062 -13.903033
-123.000000 -14.109104 -14.073371 -14.298784 -13.847957
-122.000000 -14.069059 -14.033329 -14.258101 -13.808557
-121.000000 -14.045096 -14.009264 -14.233839 -13.784688
-120.000000 -14.037119 -14.001081 -14.225895 -13.776267
-119.000000 -14.045096 -14.008749 -14.234231 -13.783267
-118.000000 -14.069059 -14.032299 -14.258877 -13.805721
-117.000000 -14.109104 -14.071822 -14.299927 -13.843717
-116.000000 -14.165392 -14.127476 -14.357546 -13.897405
-115.000000 -14.238155 -14.199484 -14.431971 -13.966998
-114.000000 -14.327692 -14.288140 -14.523511 -14.052769
-113.000000 -14.434384 -14.393811 -14.632558 -14.155064
-112.000000 -14.558692 -14.516945 -14.759589 -14.274300
-111.000000 -14.701170 -14.658077 -14.905177 -14.410978
-110.000000 -14.862471 -14.817843 -15.070002 -14.565684
-109.000000 -15.043363 -14.996983 -15.254862 -14.739105
-108.000000 -15.244745 -15.196364 -15.460690 -14.932038
-107.000000 -15.467660 -15.416992 -15.688576 -15.145407
-106.000000 -15.713325 -15.660034 -15.939789 -15.380280
-105.000000 -15.983158 -15.926849 -16.215809 -15.637890
-104.000000 -16.278812 -16.219016 -16.518367 -15.919665
-103.000000 -16.602227 -16.538379 -16.849493 -16.227264
-102.000000 -16.955682 -16.887097 -17.211581 -16.562613
-101.000000 -17.341881 -17.267715 -17.607466 -16.927964
-100.000000 -17.764044 -17.683248 -18.040537 -17.325958
-99.000000 -18.226045 -18.137295 -18.514875 -17.759715
-98.000000 -18.732590 -18.634191 -19.035444 -18.232939
-97.000000 -19.289464 -19.179209 -19.608356 -18.750062
-96.000000 -19.903879 -19.778835 -20.241244 -19.316426
-95.000000 -20.584969 -20.441158 -20.943790 -19.938525
-94.000000 -21.344533 -21.176419 -21.728519 -20.624318
-93.000000 -22.198171 -21.997819 -22.612007 -21.383632
-92.000000 -23.167099 -22.922735 -23.616805 -22.228665
-91.000000 -24.281196 -23.974597 -24.774645 -23.174549
-90.000000 -25.584463 -25.185929 -26.132105 -24.239753
-89.000000 -27.145583 -26.603457 -27.761460 -25.445454
-88.000000 -29.080702 -28.297218 -29.784978 -26.809457
-87.000000 -31.610603 -30.374592 -32.404283 -28.344900
-86.000000 -35.242926 -32.990207 -35.917607 -30.062806
-85.000000 -41.688941 -36.303074 -40.970538 -31.635610
-84.000000 -50.000000 -38.438000 -44.613301 -32.262699
-83.000000 -39.938805 -35.577955 -39.781077 -31.374833
-82.000000 -34.295580 -32.364021 -35.020107 -29.707936
-81.000000 -30.896701 -29.820250 -31.648719 -27.991782
-80.000000 -28.458594 -27.778355 -29.130023 -26.426687
-79.000000 -26.558655 -26.092026 -27.148332 -25.035721
-78.000000 -25.004395 -24.665089 -25.527084 -23.803094
-77.000000 -23.691783 -23.433937 -24.160970 -22.706904
-76.000000 -22.558186 -22.355305 -22.983977 -21.726633
-75.000000 -21.562960 -21.398756 -21.952957 -20.844555
-74.000000 -20.678234 -20.542189 -21.038293 -20.046086
-73.000000 -19.884071 -19.769109 -20.218788 -19.319429
-72.000000 -19.165717 -19.066916 -19.478767 -18.655065
-71.000000 -18.511958 -18.425793 -18.806316 -18.045270
-70.000000 -17.914071 -17.837957 -18.192183 -17.483732
-69.000000 -17.365148 -17.297147 -17.629046 -16.965248
-68.000000 -16.859628 -16.798259 -17.111019 -16.485499
-67.000000 -16.392972 -16.337087 -16.633307 -16.040867
-66.000000 -15.961436 -15.910128 -16.191955 -15.628302
-65.000000 -15.561897 -15.514445 -15.783673 -15.245217
-64.000000 -15.191733 -15.147552 -15.405698 -14.889405
-63.000000 -14.848722 -14.807335 -15.055695 -14.558975
-62.000000 -14.530974 -14.491987 -14.731675 -14.252298
-61.000000 -14.236872 -14.199957 -14.431943 -13.967971
-60.000000 -13.965028 -13.929909 -14.155042 -13.704776
-59.000000 -13.714249 -13.680692 -13.899721 -13.461662
-58.000000 -13.483506 -13.451311 -13.664903 -13.237719
-57.000000 -13.271915 -13.240910 -13.449662 -13.032157
-56.000000 -13.078719 -13.048753 -13.253205 -12.844300
-55.000000 -12.903268 -12.874209 -13.074854 -12.673565
-54.000000 -12.745012 -12.716745 -12.914031 -12.519459
-53.000000 -12.603491 -12.575912 -12.770257 -12.381568
-52.000000 -12.478325 -12.451341 -12.643132 -12.259549
-51.000000 -12.369210 -12.342734 -12.532339 -12.153130
-50.000000 -12.275911 -12.249866 -12.437630 -12.062102
-49.000000 -12.198260 -12.172573 -12.358828 -11.986317
-48.000000 -12.136155 -12.110756 -12.295825 -11.925687
-47.000000 -12.089554 -12.064378 -12.248575 -11.880181
-46.000000 -12.058481 -12.033464 -12.217099 -11.849828
-45.000000 -12.043019 -12.018098 -12.201482 -11.834715
-44.000000 -12.043320 -12.018432 -12.201875 -11.834988
-43.000000 -12.059599 -12.034680 -12.218502 -11.850858
-42.000000 -12.092143 -12.067128 -12.251656 -11.882600
-41.000000 -12.141317 -12.116136 -12.301712 -11.930560
-40.000000 -12.207563 -12.182143 -12.369125 -11.995161
-39.000000 -12.291418 -12.265679 -12.454448 -12.076911
-38.000000 -12.393514 -12.367371 -12.558334 -12.176408
-37.000000 -12.514599 -12.487954 -12.681554 -12.294355
-36.000000 -12.655544 -12.628291 -12.825009 -12.431572
-35.000000 -12.817369 -12.789384 -12.989754 -12.589013
-34.000000 -13.001262 -12.972402 -13.177017 -12.767787
-33.000000 -13.208606 -13.178708 -13.388233 -12.969183
-32.000000 -13.441021 -13.409890 -13.625081 -13.194699
-31.000000 -13.700404 -13.667808 -13.889530 -13.446085
-30.000000 -13.988991 -13.954649 -14.183904 -13.725394
-29.000000 -14.309429 -14.272998 -14.510958 -14.035038
-28.000000 -14.664876 -14.625932 -14.873984 -14.377881
-27.000000 -15.059133 -15.017140 -15.276946 -14.757334
-26.000000 -15.496812 -15.451086 -15.724668 -15.177504
-25.000000 -15.983588 -15.933236 -16.223089 -15.643382
-24.000000 -16.526524 -16.470361 -16.779624 -16.161098
-23.000000 -17.134567 -17.070979 -17.403678 -16.738281
-22.000000 -17.819258 -17.745991 -18.107417 -17.384566
-21.000000 -18.595835 -18.509635 -18.906943 -18.112328
-20.000000 -19.484982 -19.380971 -19.824176 -18.937767
-19.000000 -20.515755 -20.386275 -20.890004 -19.882547
-18.000000 -21.730795 -21.563105 -22.149897 -20.976313
-17.000000 -23.196349 -22.967620 -23.674697 -22.260542
-16.000000 -25.023682 -24.688758 -25.583537 -23.793978
-15.000000 -27.422098 -26.878428 -28.099866 -25.656991
-14.000000 -30.864145 -29.824945 -31.729550 -27.920339
-13.000000 -36.876607 -34.099083 -37.604742 -30.593425
-12.000000 -50.000000 -38.493366 -44.695261 -32.291472
-11.000000 -36.268950 -33.618050 -36.817091 -30.419008
-10.000000 -30.247555 -29.271096 -30.979973 -27.562219
-9.000000 -26.663295 -26.171453 -27.245492 -25.097413
-8.000000 -24.089126 -23.798434 -24.571686 -23.025182
-7.000000 -22.072365 -21.881996 -22.482176 -21.281816
-6.000000 -20.410268 -20.276427 -20.765448 -19.787405
-5.000000 -18.994326 -18.895206 -19.307202 -18.483211
-4.000000 -17.759621 -17.683242 -18.038816 -17.327668
-3.000000 -16.664207 -16.603479 -16.915971 -16.290987
-2.000000 -15.679402 -15.629879 -15.908410 -15.351348
-1.000000 -14.784724 -14.743487 -14.994566 -14.492407
0.000000 -13.965032 -13.930089 -14.158526 -13.701651
1.000000 -13.208817 -13.178765 -13.388215 -12.969314
2.000000 -12.507124 -12.480947 -12.674253 -12.287642
3.000000 -11.852846 -11.829795 -12.009211 -11.650378
4.000000 -11.240252 -11.219758 -11.387104 -11.052411
5.000000 -10.664646 -10.646273 -10.803039 -10.489508
6.000000 -10.122137 -10.105546 -10.252964 -9.958127
7.000000 -9.609463 -9.594384 -9.733490 -9.455279
8.000000 -9.123862 -9.110080 -9.241748 -8.978412
9.000000 -8.662974 -8.650314 -8.775291 -8.525337
10.000000 -8.224768 -8.213087 -8.332017 -8.094158
11.000000 -7.807482 -7.796663 -7.910102 -7.683223
12.000000 -7.409578 -7.399523 -7.507958 -7.291088
13.000000 -7.029708 -7.020334 -7.124191 -6.916476
14.000000 -6.666679 -6.657916 -6.757573 -6.558259
15.000000 -6.319435 -6.311225 -6.407015 -6.215435
16.000000 -5.987034 -5.979326 -6.071548 -5.887105
17.000000 -5.668635 -5.661385 -5.750305 -5.572465
18.000000 -5.363479 -5.356650 -5.442509 -5.270792
19.000000 -5.070886 -5.064445 -5.147459 -4.981432
20.000000 -4.790239 -4.784157 -4.864522 -4.703793
21.000000 -4.520979 -4.515231 -4.593126 -4.437336
22.000000 -4.262597 -4.257160 -4.332749 -4.181571
23.000000 -4.014629 -4.009484 -4.082916 -3.936052
24.000000 -3.776651 -3.771780 -3.843193 -3.700367
25.000000 -3.548276 -3.543663 -3.613184 -3.474142
26.000000 -3.329146 -3.324778 -3.392524 -3.257032
27.000000 -3.118936 -3.114798 -3.180879 -3.048718
28.000000 -2.917342 -2.913424 -2.977940 -2.848908
29.000000 -2.724087 -2.720378 -2.783424 -2.657331
30.000000 -2.538913 -2.535404 -2.597069 -2.473738
31.000000 -2.361583 -2.358265 -2.418632 -2.297897
32.000000 -2.191878 -2.188742 -2.247890 -2.129594
33.000000 -2.029593 -2.026632 -2.084634 -1.968629
34.000000 -1.874540 -1.871746 -1.928673 -1.814819
35.000000 -1.726543 -1.723910 -1.779827 -1.667993
36.000000 -1.585440 -1.582962 -1.637932 -1.527992
37.000000 -1.451079 -1.448751 -1.502834 -1.394667
38.000000 -1.323321 -1.321136 -1.374390 -1.267883
39.000000 -1.202035 -1.199989 -1.252468 -1.147511
40.000000 -1.087102 -1.085189 -1.136946 -1.033433
41.000000 -0.978408 -0.976625 -1.027708 -0.925541
42.000000 -0.875850 -0.874191 -0.924651 -0.823732
43.000000 -0.779333 -0.777794 -0.827676 -0.727912
44.000000 -0.688767 -0.687344 -0.736694 -0.637994
45.000000 -0.604070 -0.602760 -0.651620 -0.553899
46.000000 -0.525168 -0.523965 -0.572378 -0.475552
47.000000 -0.451991 -0.450892 -0.498899 -0.402886
48.000000 -0.384476 -0.383478 -0.431117 -0.335839
49.000000 -0.322565 -0.321663 -0.368973 -0.274353
50.000000 -0.266207 -0.265397 -0.312416 -0.218379
51.000000 -0.215353 -0.214633 -0.261395 -0.167871
52.000000 -0.169962 -0.169328 -0.215870 -0.122786
53.000000 -0.129997 -0.129445 -0.175801 -0.083089
54.000000 -0.095426 -0.094952 -0.141155 -0.048748
55.000000 -0.066220 -0.065820 -0.111904 -0.019737
56.000000 -0.042355 -0.042027 -0.088023 0.003969
57.000000 -0.023814 -0.023553 -0.069493 0.022386
58.000000 -0.010580 -0.010384 -0.056298 0.035531
59.000000 -0.002645 -0.002508 -0.048427 0.043411
60.000000 0.000000 0.000080 -0.045874 0.046034
61.000000 -0.002645 -0.002617 -0.048635 0.043400
62.000000 -0.010580 -0.010602 -0.056713 0.035509
63.000000 -0.023814 -0.023881 -0.070113 0.022352
64.000000 -0.042355 -0.042463 -0.088846 0.003919
65.000000 -0.066220 -0.066365 -0.112926 -0.019804
66.000000 -0.095426 -0.095604 -0.142371 -0.048837
67.000000 -0.129997 -0.130204 -0.177206 -0.083203
68.000000 -0.169962 -0.170194 -0.217458 -0.122929
69.000000 -0.215353 -0.215604 -0.263160 -0.168049
70.000000 -0.266207 -0.266474 -0.314349 -0.218599
71.000000 -0.322565 -0.322843 -0.371066 -0.274620
72.000000 -0.384476 -0.384760 -0.433360 -0.336159
73.000000 -0.451991 -0.452276 -0.501284 -0.403268
74.000000 -0.525168 -0.525448 -0.574894 -0.476003
75.000000 -0.604070 -0.604341 -0.654255 -0.554426
76.000000 -0.688767 -0.689022 -0.739437 -0.638606
77.000000 -0.779333 -0.779566 -0.830516 -0.728616
78.000000 -0.875850 -0.876057 -0.927575 -0.824538
79.000000 -0.978408 -0.978581 -1.030704 -0.926457
80.000000 -1.087102 -1.087234 -1.140000 -1.034468
81.000000 -1.202035 -1.202120 -1.255568 -1.148672
82.000000 -1.323321 -1.323351 -1.377522 -1.269180
83.000000 -1.451079 -1.451047 -1.505985 -1.396108
84.000000 -1.585440 -1.585337 -1.641089 -1.529584
85.000000 -1.726543 -1.726360 -1.782976 -1.669745
86.000000 -1.874540 -1.874269 -1.931800 -1.816738
87.000000 -2.029593 -2.029223 -2.087727 -1.970720
88.000000 -2.191878 -2.191399 -2.250935 -2.131864
89.000000 -2.361583 -2.360984 -2.421617 -2.300352
90.000000 -2.538913 -2.538181 -2.599980 -2.476382
91.000000 -2.724087 -2.723209 -2.786250 -2.660168
92.000000 -2.917342 -2.916305 -2.980669 -2.851941
93.000000 -3.118936 -3.117724 -3.183500 -3.051949
94.000000 -3.329146 -3.327743 -3.395026 -3.260461
95.000000 -3.548276 -3.546663 -3.615557 -3.477769
96.000000 -3.776651 -3.774809 -3.845428 -3.704190
97.000000 -4.014629 -4.012536 -4.085004 -3.940068
98.000000 -4.262597 -4.260229 -4.334682 -4.185775
99.000000 -4.520979 -4.518309 -4.594897 -4.441721
100.000000 -4.790239 -4.787238 -4.866125 -4.708351
101.000000 -5.070886 -5.067520 -5.148887 -4.986153
102.000000 -5.363479 -5.359711 -5.443759 -5.275663
103.000000 -5.668635 -5.664422 -5.751373 -5.577471
104.000000 -5.987034 -5.982329 -6.072431 -5.892227
105.000000 -6.319435 -6.314183 -6.407712 -6.220654
106.000000 -6.666679 -6.660818 -6.758083 -6.563553
107.000000 -7.029708 -7.023164 -7.124513 -6.921815
108.000000 -7.409578 -7.402269 -7.508094 -7.296443
109.000000 -7.807482 -7.799307 -7.910054 -7.688560
110.000000 -8.224768 -8.215611 -8.331788 -8.099434
111.000000 -8.662974 -8.652697 -8.774886 -8.530509
112.000000 -9.123862 -9.112299 -9.241171 -8.983427
113.000000 -9.609463 -9.596412 -9.732747 -9.460077
114.000000 -10.122137 -10.107351 -10.252062 -9.962640
115.000000 -10.664646 -10.647819 -10.801985 -10.493654
116.000000 -11.240252 -11.221002 -11.385907 -11.056097
117.000000 -11.852846 -11.830687 -12.007882 -11.653492
118.000000 -12.507124 -12.481426 -12.672803 -12.290049
119.000000 -13.208817 -13.178755 -13.386658 -12.970852
120.000000 -13.965032 -13.929498 -14.156880 -13.702116
121.000000 -14.784724 -14.742198 -14.992853 -14.491542
122.000000 -15.679402 -15.627741 -15.906661 -15.348820
123.000000 -16.664207 -16.600293 -16.914233 -16.286352
124.000000 -17.759621 -17.678740 -18.037161 -17.320318
125.000000 -18.994326 -18.889014 -19.305753 -18.472276
126.000000 -20.410268 -20.268008 -20.764431 -19.771585
127.000000 -22.072365 -21.870546 -22.482065 -21.259027
128.000000 -24.089126 -23.782681 -24.573453 -22.991909
129.000000 -26.663295 -26.148961 -27.247693 -25.050229
130.000000 -30.247555 -29.233062 -30.939355 -27.526769
131.000000 -36.268950 -33.557047 -36.767632 -30.346461
132.000000 -50.000000 -38.439267 -44.714677 -32.163858
133.000000 -36.876607 -34.054684 -37.538441 -30.570928
134.000000 -30.864145 -29.825871 -31.728736 -27.923005
135.000000 -27.422098 -26.893844 -28.155545 -25.632142
136.000000 -25.023682 -24.705697 -25.632973 -23.778421
137.000000 -23.196349 -22.984067 -23.714613 -22.253520
138.000000 -21.730795 -21.578787 -22.183971 -20.973603
139.000000 -20.515755 -20.401169 -20.919777 -19.882561
140.000000 -19.484982 -19.395135 -19.850637 -18.939633
141.000000 -18.595835 -18.523141 -18.930764 -18.115518
142.000000 -17.819258 -17.758907 -18.129061 -17.388754
143.000000 -17.134567 -17.083365 -17.423469 -16.743262
144.000000 -16.526524 -16.482266 -16.797795 -16.166738
145.000000 -15.983588 -15.944702 -16.239811 -15.649593
146.000000 -15.496812 -15.462147 -15.740070 -15.184225
147.000000 -15.059133 -15.027824 -15.291128 -14.764520
148.000000 -14.664876 -14.636263 -14.887026 -14.385499
149.000000 -14.309429 -14.282994 -14.522925 -14.043062
150.000000 -13.988991 -13.964324 -14.194850 -13.733799
151.000000 -13.700404 -13.677176 -13.899501 -13.454851
152.000000 -13.441021 -13.418960 -13.634118 -13.203803
153.000000 -13.208606 -13.187489 -13.396373 -12.978604
154.000000 -13.001262 -12.980899 -13.184296 -12.777503
155.000000 -12.817369 -12.797601 -12.996204 -12.598997
156.000000 -12.655544 -12.636231 -12.830664 -12.441798
157.000000 -12.514599 -12.495619 -12.686444 -12.304793
158.000000 -12.393514 -12.374760 -12.562493 -12.187027
159.000000 -12.291418 -12.272792 -12.457909 -12.087676
160.000000 -12.207563 -12.188978 -12.371922 -12.006034
161.000000 -12.141317 -12.122690 -12.303880 -11.941500
162.000000 -12.092143 -12.073398 -12.253233 -11.893564
163.000000 -12.059599 -12.040662 -12.219524 -11.861800
164.000000 -12.043320 -12.024120 -12.202381 -11.845858
165.000000 -12.043019 -12.023486 -12.201513 -11.845459
166.000000 -12.058481 -12.038544 -12.216697 -11.860391
167.000000 -12.089554 -12.069144 -12.247784 -11.890504
168.000000 -12.136155 -12.115198 -12.294689 -11.935707
169.000000 -12.198260 -12.176681 -12.357393 -11.995969
170.000000 -12.275911 -12.253630 -12.435941 -12.071319
171.000000 -12.369210 -12.346143 -12.530446 -12.161840
172.000000 -12.478325 -12.454380 -12.641083 -12.267678
173.000000 -12.603491 -12.578569 -12.768099 -12.389039
174.000000 -12.745012 -12.719003 -12.911814 -12.526192
175.000000 -12.903268 -12.876051 -13.072624 -12.679478
176.000000 -13.078719 -13.050159 -13.251013 -12.849306
177.000000 -13.271915 -13.241860 -13.447553 -13.036167
178.000000 -13.483506 -13.451782 -13.662923 -13.240641
179.000000 -13.714249 -13.680657 -13.897914 -13.463401
180.000000 -13.965028 -13.929340 -14.153449 -13.705232


==> images/bp_so_m9_v2/data.csv <==
angle	target	rendered	lower_ci	upper_ci
-180.000000	-28.8330	-28.597739	-29.393578	-27.801899
-179.000000	-28.6043	-28.381177	-29.157060	-27.605293
-178.000000	-28.4259	-28.212026	-28.973038	-27.451015
-177.000000	-28.2935	-28.086551	-28.837088	-27.336014
-176.000000	-28.2039	-28.001759	-28.745725	-27.257793
-175.000000	-28.1544	-27.955265	-28.696215	-27.214316
-174.000000	-28.1429	-27.945193	-28.686448	-27.203938
-173.000000	-28.1679	-27.970098	-28.714844	-27.225351
-172.000000	-28.2284	-28.028913	-28.780290	-27.277537
-171.000000	-28.3236	-28.120911	-28.882089	-27.359732
-170.000000	-28.4532	-28.245673	-29.019944	-27.471403
-169.000000	-28.6171	-28.403079	-29.193942	-27.612216
-168.000000	-28.8157	-28.593295	-29.404565	-27.782025
-167.000000	-29.0496	-28.816776	-29.652709	-27.980843
-166.000000	-29.3200	-29.074281	-29.939737	-28.208825
-165.000000	-29.6282	-29.366890	-30.267559	-28.466221
-164.000000	-29.9764	-29.696037	-30.638784	-28.753290
-163.000000	-30.3669	-30.063563	-31.057040	-29.070085
-162.000000	-30.8029	-30.471593	-31.523769	-29.419417
-161.000000	-31.2884	-30.922683	-32.039318	-29.806047
-160.000000	-31.8285	-31.420404	-32.613643	-30.227166
-159.000000	-32.4295	-31.968328	-33.245603	-30.691053
-158.000000	-33.0996	-32.571511	-33.947837	-31.195184
-157.000000	-33.8493	-33.236462	-34.738685	-31.734239
-156.000000	-34.6927	-33.970526	-35.631214	-32.309837
-155.000000	-35.6486	-34.782703	-36.643782	-32.921623
-154.000000	-36.7434	-35.683136	-37.793719	-33.572554
-153.000000	-38.0157	-36.684227	-39.109653	-34.258801
-152.000000	-39.5242	-37.797694	-40.616676	-34.978711
-151.000000	-41.3658	-39.031169	-42.340474	-35.721864
-150.000000	-43.7166	-40.367015	-44.260889	-36.473141
-149.000000	-46.9532	-41.699069	-46.199279	-37.198859
-148.000000	-50.0000	-42.749122	-47.693827	-37.804417
-147.000000	-50.0000	-43.197840	-48.289428	-38.106251
-146.000000	-50.0000	-42.970483	-47.961349	-37.979618
-145.000000	-49.0843	-42.129172	-46.769307	-37.489038
-144.000000	-45.2582	-40.919306	-45.004785	-36.833827
-143.000000	-42.6511	-39.654697	-43.172304	-36.137091
-142.000000	-40.6854	-38.469670	-41.490453	-35.448886
-141.000000	-39.1183	-37.400113	-40.015261	-34.784965
-140.000000	-37.8248	-36.445471	-38.740960	-34.149982
-139.000000	-36.7315	-35.593365	-37.632845	-33.553885
-138.000000	-35.7922	-34.831862	-36.666383	-32.997341
-137.000000	-34.9756	-34.150128	-35.820023	-32.480233
-136.000000	-34.2595	-33.538308	-35.070332	-32.006285
-135.000000	-33.6281	-32.988593	-34.402949	-31.574236
-134.000000	-33.0690	-32.495082	-33.813050	-31.177114
-133.000000	-32.5730	-32.052303	-33.290623	-30.813983
-132.000000	-32.1328	-31.655705	-32.827670	-30.483741
-131.000000	-31.7427	-31.301505	-32.417809	-30.185201
-130.000000	-31.3980	-30.986547	-32.055966	-29.917128
-129.000000	-31.0949	-30.708199	-31.738098	-29.678299
-128.000000	-30.8305	-30.464259	-31.460949	-29.467570
-127.000000	-30.6021	-30.252894	-31.221875	-29.283913
-126.000000	-30.4077	-30.072578	-31.018718	-29.126438
-125.000000	-30.2458	-29.922059	-30.849726	-28.994391
-124.000000	-30.1150	-29.800323	-30.713494	-28.887152
-123.000000	-30.0143	-29.706571	-30.608917	-28.804225
-122.000000	-29.9429	-29.640198	-30.535160	-28.745237
-121.000000	-29.9002	-29.600784	-30.491637	-28.709931
-120.000000	-29.8860	-29.588078	-30.477993	-28.698164
-119.000000	-29.9002	-29.601999	-30.494098	-28.709901
-118.000000	-29.9429	-29.642629	-30.540040	-28.745218
-117.000000	-30.0143	-29.710219	-30.616141	-28.804297
-116.000000	-30.1150	-29.805191	-30.722963	-28.887420
-115.000000	-30.2458	-29.928154	-30.861340	-28.994967
-114.000000	-30.4077	-30.079909	-31.032410	-29.127408
-113.000000	-30.6021	-30.261480	-31.237664	-29.285297
-112.000000	-30.8305	-30.474132	-31.479009	-29.469254
-111.000000	-31.0949	-30.719405	-31.758872	-29.679939
-110.000000	-31.3980	-30.999165	-32.080371	-29.917959
-109.000000	-31.7427	-31.315658	-32.447717	-30.183598
-108.000000	-32.1328	-31.671177	-32.859429	-30.482924
-107.000000	-32.5730	-32.068976	-33.322182	-30.815771
-106.000000	-33.0690	-32.512901	-33.843867	-31.181934
-105.000000	-33.6281	-33.006925	-34.425896	-31.587955
-104.000000	-34.2595	-33.556898	-35.084794	-32.029002
-103.000000	-34.9756	-34.169113	-35.830193	-32.508034
-102.000000	-35.7922	-34.851439	-36.676574	-33.026303
-101.000000	-36.7315	-35.613227	-37.643024	-33.583429
-100.000000	-37.8248	-36.465032	-38.749551	-34.180513
-99.000000	-39.1183	-37.419240	-40.026226	-34.812254
-98.000000	-40.6854	-38.485342	-41.492261	-35.478423
-97.000000	-42.6511	-39.663039	-43.155939	-36.170138
-96.000000	-45.2582	-40.918774	-44.973674	-36.863875
-95.000000	-49.0843	-42.116127	-46.724667	-37.507587
-94.000000	-50.0000	-42.956076	-47.936761	-37.975391
-93.000000	-50.0000	-43.170675	-48.251647	-38.089703
-92.000000	-50.0000	-42.711486	-47.644542	-37.778430
-91.000000	-46.9532	-41.668469	-46.179722	-37.157215
-90.000000	-43.7166	-40.339662	-44.259472	-36.419851
-89.000000	-41.3658	-39.001417	-42.328622	-35.674212
-88.000000	-39.5242	-37.764844	-40.587793	-34.941895
-87.000000	-38.0157	-36.650041	-39.069604	-34.230479
-86.000000	-36.7434	-35.651607	-37.764249	-33.538965
-85.000000	-35.6486	-34.754209	-36.627000	-32.881419
-84.000000	-34.6927	-33.944267	-35.621527	-32.267007
-83.000000	-33.8493	-33.211756	-34.730032	-31.693479
-82.000000	-33.0996	-32.548248	-33.940189	-31.156306
-81.000000	-32.4295	-31.945603	-33.226183	-30.665024
-80.000000	-31.8285	-31.398656	-32.587602	-30.209711
-79.000000	-31.2884	-30.901945	-32.007577	-29.796312
-78.000000	-30.8029	-30.451980	-31.488989	-29.414971
-77.000000	-30.3669	-30.045344	-31.025072	-29.065616
-76.000000	-29.9764	-29.679239	-30.610713	-28.747765
-75.000000	-29.6282	-29.351406	-30.242094	-28.460717
-74.000000	-29.3200	-29.060035	-29.916260	-28.203810
-73.000000	-29.0496	-28.803710	-29.630924	-27.976497
-72.000000	-28.8157	-28.581364	-29.384345	-27.778383
-71.000000	-28.6171	-28.392247	-29.175256	-27.609239
-70.000000	-28.4532	-28.235911	-29.002811	-27.469011
-69.000000	-28.3236	-28.112195	-28.866561	-27.357829
-68.000000	-28.2284	-28.021227	-28.766432	-27.276021
-67.000000	-28.1679	-27.963428	-28.702730	-27.224127
-66.000000	-28.1429	-27.939534	-28.676154	-27.202914
-65.000000	-28.1544	-27.950616	-28.687821	-27.213411
-64.000000	-28.2039	-27.998125	-28.739314	-27.256936
-63.000000	-28.2935	-28.083944	-28.832747	-27.335142
-62.000000	-28.4259	-28.210467	-28.970858	-27.450076
-61.000000	-28.6043	-28.380693	-29.157133	-27.604253
-60.000000	-28.8330	-28.598367	-29.395990	-27.800744
-59.000000	-29.1172	-28.868165	-29.693025	-28.043304
-58.000000	-29.4638	-29.195942	-30.055367	-28.336516
-57.000000	-29.8816	-29.589091	-30.492201	-28.685980
-56.000000	-30.3820	-30.057040	-31.015552	-29.098528
-55.000000	-30.9804	-30.611983	-31.641522	-29.582444
-54.000000	-31.6975	-31.269965	-32.392338	-30.147591
-53.000000	-32.5632	-32.052542	-33.299804	-30.805279
-52.000000	-33.6212	-32.989220	-34.409187	-31.569253
-51.000000	-34.9402	-34.120256	-35.774382	-32.466129
-50.000000	-36.6363	-35.504365	-37.500059	-33.508671
-49.000000	-38.9311	-37.222099	-39.728846	-34.715351
-48.000000	-42.3345	-39.371719	-42.695139	-36.048298
-47.000000	-48.5717	-41.820610	-46.261461	-37.379760
-46.000000	-50.0000	-43.093189	-48.148864	-38.037514
-45.000000	-46.2633	-41.527422	-46.064508	-36.990337
-44.000000	-40.4085	-38.486125	-41.725780	-35.246470
-43.000000	-36.7864	-35.758496	-38.017498	-33.499493
-42.000000	-34.1225	-33.497817	-35.161606	-31.834027
-41.000000	-31.9961	-31.585646	-32.878127	-30.293166
-40.000000	-30.2152	-29.929789	-30.970412	-28.889165
-39.000000	-28.6760	-28.468893	-29.332123	-27.605663
-38.000000	-27.3158	-27.160347	-27.892316	-26.428378
-37.000000	-26.0939	-25.973945	-26.604844	-25.343046
-36.000000	-24.9823	-24.887631	-25.438680	-24.336582
-35.000000	-23.9610	-23.884838	-24.371552	-23.398125
-34.000000	-23.0151	-22.952836	-23.386815	-22.518857
-33.000000	-22.1333	-22.081650	-22.471745	-21.691554
-32.000000	-21.3067	-21.263333	-21.616427	-20.910240
-31.000000	-20.5283	-20.491457	-20.812995	-20.169920
-30.000000	-19.7924	-19.760750	-20.055109	-19.466390
-29.000000	-19.0942	-19.066835	-19.337584	-18.796085
-28.000000	-18.4299	-18.406042	-18.656126	-18.155958
-27.000000	-17.7962	-17.775262	-18.007136	-17.543388
-26.000000	-17.1903	-17.171837	-17.387570	-16.956103
-25.000000	-16.6099	-16.593477	-16.794828	-16.392127
-24.000000	-16.0528	-16.038198	-16.226672	-15.849725
-23.000000	-15.5174	-15.504265	-15.681160	-15.327370
-22.000000	-15.0020	-14.990153	-15.156597	-14.823708
-21.000000	-14.5052	-14.494515	-14.651492	-14.337538
-20.000000	-14.0259	-14.016156	-14.164530	-13.867782
-19.000000	-13.5628	-13.554008	-13.694540	-13.413476
-18.000000	-13.1152	-13.107115	-13.240480	-12.973750
-17.000000	-12.6820	-12.674616	-12.801414	-12.547818
-16.000000	-12.2625	-12.255733	-12.376500	-12.134966
-15.000000	-11.8560	-11.849762	-11.964977	-11.734547
-14.000000	-11.4618	-11.456061	-11.566155	-11.345967
-13.000000	-11.0793	-11.074045	-11.179407	-10.968684
-12.000000	-10.7080	-10.703179	-10.804159	-10.602200
-11.000000	-10.3475	-10.342972	-10.439887	-10.246058
-10.000000	-9.9971	-9.992973	-10.086110	-9.899835
-9.000000	-9.6566	-9.652763	-9.742386	-9.563141
-8.000000	-9.3255	-9.321960	-9.408306	-9.235613
-7.000000	-9.0035	-9.000206	-9.083493	-8.916918
-6.000000	-8.6902	-8.687170	-8.767598	-8.606742
-5.000000	-8.3854	-8.382545	-8.460295	-8.304795
-4.000000	-8.0887	-8.086045	-8.161284	-8.010805
-3.000000	-7.7998	-7.797402	-7.870283	-7.724520
-2.000000	-7.5186	-7.516366	-7.587031	-7.445701
-1.000000	-7.2448	-7.242704	-7.311282	-7.174127
0.000000	-6.9781	-6.976198	-7.042807	-6.909589
1.000000	-6.7184	-6.716640	-6.781391	-6.651890
2.000000	-6.4655	-6.463839	-6.526833	-6.400846
3.000000	-6.2191	-6.217613	-6.278943	-6.156282
4.000000	-5.9792	-5.977790	-6.037544	-5.918035
5.000000	-5.7455	-5.744208	-5.802467	-5.685950
6.000000	-5.5179	-5.516717	-5.573554	-5.459880
7.000000	-5.2963	-5.295172	-5.350656	-5.239687
8.000000	-5.0804	-5.079436	-5.133633	-5.025240
9.000000	-4.8703	-4.869382	-4.922351	-4.816413
10.000000	-4.6657	-4.664887	-4.716684	-4.613091
11.000000	-4.4666	-4.465836	-4.516513	-4.415159
12.000000	-4.2728	-4.272119	-4.321725	-4.222513
13.000000	-4.0842	-4.083632	-4.132212	-4.035051
14.000000	-3.9008	-3.900276	-3.947875	-3.852678
15.000000	-3.7224	-3.721958	-3.768615	-3.675301
16.000000	-3.5490	-3.548588	-3.594342	-3.502834
17.000000	-3.3805	-3.380082	-3.424968	-3.335195
18.000000	-3.2167	-3.216358	-3.260412	-3.172304
19.000000	-3.0576	-3.057340	-3.100594	-3.014086
20.000000	-2.9032	-2.902955	-2.945440	-2.860470
21.000000	-2.7533	-2.753133	-2.794879	-2.711387
22.000000	-2.6080	-2.607808	-2.648843	-2.566772
23.000000	-2.4670	-2.466916	-2.507269	-2.426564
24.000000	-2.3305	-2.330398	-2.370094	-2.290702
25.000000	-2.1983	-2.198196	-2.237262	-2.159130
26.000000	-2.0703	-2.070255	-2.108715	-2.031795
27.000000	-1.9465	-1.946524	-1.984403	-1.908645
28.000000	-1.8269	-1.826953	-1.864274	-1.789631
29.000000	-1.7115	-1.711494	-1.748280	-1.674707
30.000000	-1.6001	-1.600102	-1.636377	-1.563827
31.000000	-1.4927	-1.492736	-1.528522	-1.456950
32.000000	-1.3893	-1.389353	-1.424672	-1.354035
33.000000	-1.2898	-1.289916	-1.324789	-1.255043
34.000000	-1.1943	-1.194388	-1.228837	-1.159939
35.000000	-1.1026	-1.102733	-1.136779	-1.068687
36.000000	-1.0148	-1.014919	-1.048583	-0.981255
37.000000	-0.9308	-0.930913	-0.964216	-0.897611
38.000000	-0.8506	-0.850688	-0.883650	-0.817725
39.000000	-0.7741	-0.774213	-0.806855	-0.741571
40.000000	-0.7013	-0.701463	-0.733804	-0.669121
41.000000	-0.6323	-0.632412	-0.664473	-0.600351
42.000000	-0.5669	-0.567037	-0.598838	-0.535236
43.000000	-0.5052	-0.505316	-0.536876	-0.473756
44.000000	-0.4471	-0.447228	-0.478567	-0.415890
45.000000	-0.3926	-0.392754	-0.423890	-0.361618
46.000000	-0.3418	-0.341875	-0.372827	-0.310922
47.000000	-0.2945	-0.294574	-0.325362	-0.263787
48.000000	-0.2507	-0.250837	-0.281477	-0.220197
49.000000	-0.2106	-0.210649	-0.241160	-0.180138
50.000000	-0.1739	-0.173996	-0.204396	-0.143597
51.000000	-0.1408	-0.140868	-0.171173	-0.110563
52.000000	-0.1112	-0.111253	-0.141480	-0.081025
53.000000	-0.0851	-0.085141	-0.115307	-0.054975
54.000000	-0.0625	-0.062525	-0.092646	-0.032405
55.000000	-0.0434	-0.043398	-0.073489	-0.013307
56.000000	-0.0278	-0.027753	-0.057828	0.002323
57.000000	-0.0156	-0.015585	-0.045660	0.014491
58.000000	-0.0069	-0.006890	-0.036979	0.023199
59.000000	-0.0017	-0.001666	-0.031783	0.028450
60.000000	0	0.000088	-0.030068	0.030245
61.000000	-0.0017	-0.001626	-0.031835	0.028584
62.000000	-0.0069	-0.006809	-0.037084	0.023466
63.000000	-0.0156	-0.015463	-0.045815	0.014889
64.000000	-0.0278	-0.027590	-0.058031	0.002850
65.000000	-0.0434	-0.043195	-0.073736	-0.012655
66.000000	-0.0625	-0.062283	-0.092933	-0.031633
67.000000	-0.0851	-0.084859	-0.115630	-0.054089
68.000000	-0.1112	-0.110931	-0.141832	-0.080031
69.000000	-0.1408	-0.140508	-0.171548	-0.109468
70.000000	-0.1739	-0.173598	-0.204788	-0.142409
71.000000	-0.2106	-0.210213	-0.241561	-0.178865
72.000000	-0.2507	-0.250364	-0.281880	-0.218849
73.000000	-0.2945	-0.294065	-0.325757	-0.262373
74.000000	-0.3418	-0.341330	-0.373207	-0.309452
75.000000	-0.3926	-0.392174	-0.424245	-0.360102
76.000000	-0.4471	-0.446614	-0.478889	-0.414339
77.000000	-0.5052	-0.504669	-0.537157	-0.472182
78.000000	-0.5669	-0.566358	-0.599067	-0.533649
79.000000	-0.6323	-0.631702	-0.664643	-0.598761
80.000000	-0.7013	-0.700722	-0.733905	-0.667540
81.000000	-0.7741	-0.773444	-0.806878	-0.740010
82.000000	-0.8506	-0.849891	-0.883588	-0.816194
83.000000	-0.9308	-0.930091	-0.964062	-0.896119
84.000000	-1.0148	-1.014071	-1.048329	-0.979813
85.000000	-1.1026	-1.101862	-1.136419	-1.067304
86.000000	-1.1943	-1.193495	-1.228365	-1.158624
87.000000	-1.2898	-1.289003	-1.324201	-1.253804
88.000000	-1.3893	-1.388421	-1.423963	-1.352879
89.000000	-1.4927	-1.491787	-1.527689	-1.455884
90.000000	-1.6001	-1.599138	-1.635419	-1.562856
91.000000	-1.7115	-1.710516	-1.747196	-1.673837
92.000000	-1.8269	-1.825964	-1.863062	-1.788865
93.000000	-1.9465	-1.945526	-1.983066	-1.907987
94.000000	-2.0703	-2.069250	-2.107255	-2.031246
95.000000	-2.1983	-2.197186	-2.235682	-2.158691
96.000000	-2.3305	-2.329386	-2.368400	-2.290372
97.000000	-2.4670	-2.465904	-2.505466	-2.426343
98.000000	-2.6080	-2.606798	-2.646939	-2.566658
99.000000	-2.7533	-2.752129	-2.792882	-2.711375
100.000000	-2.9032	-2.901958	-2.943360	-2.860556
101.000000	-3.0576	-3.056354	-3.098443	-3.014265
102.000000	-3.2167	-3.215386	-3.258202	-3.172569
103.000000	-3.3805	-3.379126	-3.422713	-3.335539
104.000000	-3.5490	-3.547653	-3.592057	-3.503249
105.000000	-3.7224	-3.721046	-3.766315	-3.675777
106.000000	-3.9008	-3.899391	-3.945577	-3.853204
107.000000	-4.0842	-4.082777	-4.129935	-4.035618
108.000000	-4.2728	-4.271298	-4.319486	-4.223109
109.000000	-4.4666	-4.465053	-4.514332	-4.415773
110.000000	-4.6657	-4.664146	-4.714582	-4.613709
111.000000	-4.8703	-4.868686	-4.920348	-4.817025
112.000000	-5.0804	-5.078791	-5.131750	-5.025832
113.000000	-5.2963	-5.294581	-5.348915	-5.240247
114.000000	-5.5179	-5.516186	-5.571975	-5.460396
115.000000	-5.7455	-5.743741	-5.801072	-5.686410
116.000000	-5.9792	-5.977391	-6.036355	-5.918427
117.000000	-6.2191	-6.217289	-6.277982	-6.156596
118.000000	-6.4655	-6.463595	-6.526119	-6.401071
119.000000	-6.7184	-6.716482	-6.780945	-6.652018
120.000000	-6.9781	-6.976131	-7.042649	-6.909613
121.000000	-7.2448	-7.242735	-7.311430	-7.174040
122.000000	-7.5186	-7.516500	-7.587503	-7.445498
123.000000	-7.7998	-7.797647	-7.871096	-7.724197
124.000000	-8.0887	-8.086407	-8.162453	-8.010362
125.000000	-8.3854	-8.383033	-8.461834	-8.304231
126.000000	-8.6902	-8.687790	-8.769519	-8.606062
127.000000	-9.0035	-9.000967	-9.085807	-8.916127
128.000000	-9.3255	-9.322870	-9.411021	-9.234719
129.000000	-9.6566	-9.653832	-9.745510	-9.562154
130.000000	-9.9971	-9.994209	-10.089647	-9.898771
131.000000	-10.3475	-10.344386	-10.443839	-10.244933
132.000000	-10.7080	-10.704781	-10.808527	-10.601036
133.000000	-11.0793	-11.075846	-11.184188	-10.967504
134.000000	-11.4618	-11.458073	-11.571346	-11.344800
135.000000	-11.8560	-11.851998	-11.970569	-11.733426
136.000000	-12.2625	-12.258206	-12.382483	-12.133928
137.000000	-12.6820	-12.677340	-12.807776	-12.546904
138.000000	-13.1152	-13.110105	-13.247204	-12.973007
139.000000	-13.5628	-13.557282	-13.701607	-13.412956
140.000000	-14.0259	-14.019730	-14.171917	-13.867544
141.000000	-14.5052	-14.498410	-14.659174	-14.337646
142.000000	-15.0020	-14.994389	-15.164544	-14.824235
143.000000	-15.5174	-15.508867	-15.689340	-15.328393
144.000000	-16.0528	-16.043190	-16.235047	-15.851334
145.000000	-16.6099	-16.598887	-16.803356	-16.394418
146.000000	-17.1903	-17.177695	-17.396206	-16.959184
147.000000	-17.7962	-17.781603	-18.015827	-17.547379
148.000000	-18.4299	-18.412905	-18.664816	-18.160995
149.000000	-19.0942	-19.074263	-19.346208	-18.802318
150.000000	-19.7924	-19.768792	-20.063594	-19.473990
151.000000	-20.5283	-20.500171	-20.821259	-20.179082
152.000000	-21.3067	-21.272782	-21.624377	-20.921187
153.000000	-22.1333	-22.091908	-22.479274	-21.704543
154.000000	-23.0151	-22.963992	-23.393803	-22.534181
155.000000	-23.9610	-23.896998	-24.377879	-23.416118
156.000000	-24.9823	-24.900924	-25.444261	-24.357588
157.000000	-26.0939	-25.988542	-26.609765	-25.367319
158.000000	-27.3158	-27.176498	-27.897172	-26.455823
159.000000	-28.6760	-28.486994	-29.338412	-27.635576
160.000000	-30.2152	-29.950455	-30.980186	-28.920724
161.000000	-31.9961	-31.609935	-32.895189	-30.324680
162.000000	-34.1225	-33.527714	-35.193612	-31.861816
163.000000	-36.7864	-35.796606	-38.067596	-33.525615
164.000000	-40.4085	-38.530610	-41.766539	-35.294680
165.000000	-46.2633	-41.605324	-46.180474	-37.030173
166.000000	-50.0000	-43.167202	-48.253424	-38.080981
167.000000	-48.5717	-41.866384	-46.340594	-37.392174
168.000000	-42.3345	-39.389621	-42.758007	-36.021235
169.000000	-38.9311	-37.218514	-39.736753	-34.700276
170.000000	-36.6363	-35.492786	-37.480889	-33.504683
171.000000	-34.9402	-34.107602	-35.750280	-32.464925
172.000000	-33.6212	-32.977160	-34.381634	-31.572686
173.000000	-32.5632	-32.042250	-33.278411	-30.806089
174.000000	-31.6975	-31.261359	-32.375092	-30.147626
175.000000	-30.9804	-30.604914	-31.626997	-29.582831
176.000000	-30.3820	-30.051406	-31.003421	-29.099391
177.000000	-29.8816	-29.584809	-30.482474	-28.687144
178.000000	-29.4638	-29.192940	-30.048090	-28.337789
179.000000	-29.1172	-28.866377	-29.688201	-28.044553
180.000000	-28.8330	-28.597739	-29.393578	-27.801899

==> images/bp_to_m7/data.csv <==
angle target rendered lower_ci upper_ci
-180.00 -16.912210 -16.824210 -18.056196 -15.592224
-179.00 -16.668901 -16.587578 -17.806756 -15.368400
-178.00 -16.465272 -16.389960 -17.605033 -15.174886
-177.00 -16.299089 -16.229182 -17.446587 -15.011777
-176.00 -16.168566 -16.103542 -17.332041 -14.875044
-175.00 -16.072292 -16.010934 -17.240394 -14.781474
-174.00 -16.009188 -15.949554 -17.150124 -14.748984
-173.00 -15.978466 -15.920081 -17.099143 -14.741019
-172.00 -15.979606 -15.922221 -17.087272 -14.757169
-171.00 -16.012340 -15.955834 -17.114950 -14.796718
-170.00 -16.076643 -16.020942 -17.182005 -14.859880
-169.00 -16.172730 -16.117675 -17.287515 -14.947836
-168.00 -16.301068 -16.246208 -17.428565 -15.063850
-167.00 -16.462383 -16.407304 -17.607513 -15.207095
-166.00 -16.657688 -16.601882 -17.826712 -15.377053
-165.00 -16.888315 -16.831037 -18.086358 -15.575717
-164.00 -17.155957 -17.096463 -18.387720 -15.805206
-163.00 -17.462733 -17.400104 -18.733997 -16.066210
-162.00 -17.811272 -17.744313 -19.129963 -16.358663
-161.00 -18.204818 -18.130578 -19.555135 -16.706021
-160.00 -18.647390 -18.563925 -20.034181 -17.093670
-159.00 -19.143982 -19.048465 -20.564845 -17.532085
-158.00 -19.700858 -19.590458 -21.163789 -18.017126
-157.00 -20.325965 -20.198569 -21.863080 -18.534058
-156.00 -21.029542 -20.880890 -22.667170 -19.094610
-155.00 -21.825035 -21.645252 -23.542635 -19.747868
-154.00 -22.730539 -22.509576 -24.557342 -20.461810
-153.00 -23.771151 -23.489442 -25.707915 -21.270968
-152.00 -24.983057 -24.610594 -27.047209 -22.173979
-151.00 -26.421121 -25.904018 -28.616498 -23.191539
-150.00 -28.174367 -27.416993 -30.463258 -24.370728
-149.00 -30.401823 -29.227820 -32.786459 -25.669181
-148.00 -33.432783 -31.421833 -35.736432 -27.107234
-147.00 -38.153636 -34.053651 -39.476661 -28.630641
-146.00 -49.286838 -36.794847 -43.986621 -29.603073
-145.00 -45.229667 -36.217541 -43.039433 -29.395648
-144.00 -36.875628 -33.335186 -38.501138 -28.169233
-143.00 -32.730140 -30.827421 -35.000985 -26.653858
-142.00 -29.967831 -28.777722 -32.291716 -25.263728
-141.00 -27.907143 -27.092209 -30.144282 -24.040137
-140.00 -26.274442 -25.685608 -28.433646 -22.937570
-139.00 -24.932089 -24.482845 -26.969074 -21.996615
-138.00 -23.801045 -23.443812 -25.715402 -21.172221
-137.00 -22.831733 -22.538510 -24.630529 -20.446492
-136.00 -21.991037 -21.742832 -23.669186 -19.816477
-135.00 -21.255767 -21.042535 -22.841821 -19.243249
-134.00 -20.609077 -20.423804 -22.120139 -18.727468
-133.00 -20.038376 -19.877006 -21.504952 -18.249060
-132.00 -19.534034 -19.390864 -20.947771 -17.833958
-131.00 -19.088552 -18.960924 -20.465191 -17.456657
-130.00 -18.696002 -18.581627 -20.044507 -17.118747
-129.00 -18.351654 -18.249131 -19.687238 -16.811023
-128.00 -18.051699 -17.959433 -19.382158 -16.536707
-127.00 -17.793063 -17.710084 -19.134480 -16.285689
-126.00 -17.573264 -17.495597 -18.877469 -16.113725
-125.00 -17.390306 -17.315746 -18.635793 -15.995699
-124.00 -17.242606 -17.171774 -18.460542 -15.883007
-123.00 -17.128934 -17.061775 -18.332781 -15.790769
-122.00 -17.048371 -16.984638 -18.247387 -15.721889
-121.00 -17.000283 -16.939624 -18.202863 -15.676386
-120.00 -16.984294 -16.926047 -18.195581 -15.656513
-119.00 -17.000283 -16.943799 -18.223259 -15.664339
-118.00 -17.048371 -16.992837 -18.282310 -15.703364
-117.00 -17.128934 -17.073583 -18.375453 -15.771713
-116.00 -17.242606 -17.186324 -18.501608 -15.871040
-115.00 -17.390306 -17.331060 -18.640088 -16.022032
-114.00 -17.573264 -17.511602 -18.839133 -16.184070
-113.00 -17.793063 -17.728342 -19.077810 -16.378875
-112.00 -18.051699 -17.982964 -19.355772 -16.610155
-111.00 -18.351654 -18.277905 -19.678076 -16.877734
-110.00 -18.696002 -18.616096 -20.051143 -17.181049
-109.00 -19.088552 -19.001588 -20.487370 -17.515806
-108.00 -19.534034 -19.438331 -20.983730 -17.892932
-107.00 -20.038376 -19.931690 -21.561531 -18.301848
-106.00 -20.609077 -20.486579 -22.222122 -18.751037
-105.00 -21.255767 -21.108288 -22.910114 -19.306461
-104.00 -21.991037 -21.814976 -23.756563 -19.873390
-103.00 -22.831733 -22.612868 -24.681466 -20.544269
-102.00 -23.801045 -23.522434 -25.747899 -21.296968
-101.00 -24.932089 -24.568873 -27.011793 -22.125953
-100.00 -26.274442 -25.778162 -28.474406 -23.081918
-99.00 -27.907143 -27.197357 -30.241966 -24.152749
-98.00 -29.967831 -28.880388 -32.364049 -25.396728
-97.00 -32.730140 -30.916036 -35.030115 -26.801958
-96.00 -36.875628 -33.419320 -38.562002 -28.276638
-95.00 -45.229667 -36.231993 -43.012895 -29.451092
-94.00 -49.286838 -36.701428 -43.846502 -29.556354
-93.00 -38.153636 -33.982557 -39.465485 -28.499630
-92.00 -33.432783 -31.347486 -35.728316 -26.966656
-91.00 -30.401823 -29.159198 -32.798068 -25.520328
-90.00 -28.174367 -27.361203 -30.532170 -24.190236
-89.00 -26.421121 -25.851204 -28.676570 -23.025838
-88.00 -24.983057 -24.562049 -27.117304 -22.006794
-87.00 -23.771151 -23.441898 -25.736249 -21.147547
-86.00 -22.730539 -22.465511 -24.566081 -20.364942
-85.00 -21.825035 -21.608380 -23.566541 -19.650219
-84.00 -21.029542 -20.849005 -22.680873 -19.017137
-83.00 -20.325965 -20.171692 -21.876876 -18.466509
-82.00 -19.700858 -19.568592 -21.181291 -17.955893
-81.00 -19.143982 -19.030005 -20.573030 -17.486980
-80.00 -18.647390 -18.547825 -20.030230 -17.065421
-79.00 -18.204818 -18.116260 -19.532508 -16.700013
-78.00 -17.811272 -17.732002 -19.089029 -16.374975
-77.00 -17.462733 -17.392187 -18.708804 -16.075571
-76.00 -17.155957 -17.093443 -18.385454 -15.801432
-75.00 -16.888315 -16.832430 -18.106976 -15.557885
-74.00 -16.657688 -16.606658 -17.858080 -15.355237
-73.00 -16.462383 -16.414936 -17.640744 -15.189127
-72.00 -16.301068 -16.256388 -17.461428 -15.051348
-71.00 -16.172730 -16.130206 -17.321142 -14.939271
-70.00 -16.076643 -16.036561 -17.236895 -14.836227
-69.00 -16.012340 -15.972088 -17.128981 -14.815196
-68.00 -15.979606 -15.939862 -17.080690 -14.799033
-67.00 -15.978466 -15.939398 -17.075684 -14.803112
-66.00 -16.009188 -15.971084 -17.119451 -14.822717
-65.00 -16.072292 -16.033898 -17.173766 -14.894030
-64.00 -16.168566 -16.129301 -17.258858 -14.999745
-63.00 -16.299089 -16.259040 -17.394300 -15.123779
-62.00 -16.465272 -16.423982 -17.579533 -15.268431
-61.00 -16.668901 -16.625910 -17.817238 -15.434581
-60.00 -16.912210 -16.865984 -18.073419 -15.658548
-59.00 -17.197966 -17.147926 -18.383968 -15.911884
-58.00 -17.529591 -17.475611 -18.769203 -16.182020
-57.00 -17.911328 -17.849497 -19.160729 -16.538264
-56.00 -18.348466 -18.277841 -19.637894 -16.917789
-55.00 -18.847662 -18.766916 -20.210283 -17.323550
-54.00 -19.417396 -19.322611 -20.845894 -17.799328
-53.00 -20.068649 -19.956540 -21.590186 -18.322894
-52.00 -20.815938 -20.678943 -22.425411 -18.932475
-51.00 -21.678947 -21.507931 -23.406735 -19.609127
-50.00 -22.685249 -22.462639 -24.530390 -20.394888
-49.00 -23.875094 -23.571706 -25.818715 -21.324697
-48.00 -25.310520 -24.882573 -27.374315 -22.390831
-47.00 -27.094496 -26.466261 -29.330534 -23.601987
-46.00 -29.417204 -28.422083 -31.811404 -25.032761
-45.00 -32.694718 -30.896454 -35.080243 -26.712666
-44.00 -38.180700 -34.032264 -39.500251 -28.564277
-43.00 -50.000000 -36.997112 -44.355526 -29.638698
-42.00 -40.057240 -34.755364 -40.604828 -28.905901
-41.00 -33.444912 -31.377852 -35.767556 -26.988148
-40.00 -29.711550 -28.641757 -32.142038 -25.141476
-39.00 -27.099385 -26.454329 -29.377782 -23.530875
-38.00 -25.092305 -24.664198 -27.182426 -22.145970
-37.00 -23.466827 -23.165339 -25.388336 -20.942342
-36.00 -22.105705 -21.883379 -23.870326 -19.896431
-35.00 -20.939749 -20.769472 -22.563183 -18.975762
-34.00 -19.924720 -19.790003 -21.418216 -18.161791
-33.00 -19.030638 -18.922580 -20.421624 -17.423536
-32.00 -18.236275 -18.149055 -19.543130 -16.754980
-31.00 -17.526073 -17.456948 -18.791402 -16.122495
-30.00 -16.888315 -16.833039 -18.123438 -15.542641
-29.00 -16.313986 -16.266984 -17.477685 -15.056282
-28.00 -15.796027 -15.755255 -16.895926 -14.614585
-27.00 -15.328835 -15.292519 -16.368481 -14.216556
-26.00 -14.907917 -14.875124 -15.894626 -13.855621
-25.00 -14.529646 -14.500043 -15.474310 -13.525776
-24.00 -14.191081 -14.164428 -15.102914 -13.225943
-23.00 -13.889842 -13.865998 -14.778462 -12.953535
-22.00 -13.624012 -13.602985 -14.502966 -12.703004
-21.00 -13.392063 -13.373681 -14.269176 -12.478186
-20.00 -13.192808 -13.175776 -14.028609 -12.322943
-19.00 -13.025357 -13.009704 -13.832270 -12.187138
-18.00 -12.889096 -12.874726 -13.677303 -12.072148
-17.00 -12.783660 -12.770280 -13.559461 -11.981098
-16.00 -12.708931 -12.696295 -13.477313 -11.915276
-15.00 -12.665033 -12.652969 -13.430236 -11.875702
-14.00 -12.652334 -12.640684 -13.418097 -11.863271
-13.00 -12.671462 -12.660051 -13.441402 -11.878700
-12.00 -12.723323 -12.711936 -13.501141 -11.922731
-11.00 -12.809135 -12.797472 -13.598620 -11.996324
-10.00 -12.930469 -12.918129 -13.735480 -12.100778
-9.00 -13.089305 -13.075847 -13.914125 -12.237569
-8.00 -13.288115 -13.273150 -14.138256 -12.408044
-7.00 -13.529967 -13.513229 -14.413630 -12.612827
-6.00 -13.818664 -13.800149 -14.752098 -12.848201
-5.00 -14.158945 -14.138583 -15.162199 -13.114966
-4.00 -14.556758 -14.531658 -15.568121 -13.495194
-3.00 -15.019646 -14.989189 -16.067716 -13.910661
-2.00 -15.557314 -15.520537 -16.659532 -14.381542
-1.00 -16.182482 -16.137816 -17.353627 -14.922004
0.00 -16.912212 -16.857070 -18.169254 -15.544887
1.00 -17.770052 -17.699594 -19.122991 -16.276197
2.00 -18.789737 -18.695331 -20.243164 -17.147497
3.00 -20.021948 -19.889257 -21.588109 -18.190406
4.00 -21.547864 -21.351958 -23.249103 -19.454812
5.00 -23.509735 -23.204667 -25.440222 -20.969112
6.00 -26.193067 -25.651050 -28.388306 -22.913794
7.00 -30.321440 -29.106589 -32.746345 -25.466834
8.00 -39.049228 -34.346903 -40.019739 -28.674066
9.00 -41.006587 -35.075717 -41.150638 -29.000797
10.00 -30.549843 -29.307704 -33.032403 -25.583004
11.00 -25.824390 -25.330174 -27.984258 -22.676091
12.00 -22.703948 -22.450917 -24.498553 -20.403281
13.00 -20.357556 -20.211885 -21.901476 -18.522294
14.00 -18.470258 -18.380446 -19.811186 -16.949706
15.00 -16.888313 -16.832692 -18.121881 -15.543503
16.00 -15.525030 -15.485486 -16.592578 -14.378394
17.00 -14.326670 -14.297030 -15.263354 -13.330706
18.00 -13.257601 -13.234565 -14.087035 -12.382096
19.00 -12.292972 -12.275011 -13.038323 -11.511699
20.00 -11.414756 -11.400878 -12.092809 -10.708948
21.00 -10.609457 -10.598942 -11.232385 -9.965499
22.00 -9.866707 -9.858981 -10.442891 -9.275071
23.00 -9.178366 -9.172954 -9.713497 -8.632411
24.00 -8.537928 -8.534445 -9.036959 -8.031931
25.00 -7.940106 -7.938222 -8.408257 -7.468187
26.00 -7.380551 -7.379927 -7.822562 -6.937292
27.00 -6.855637 -6.855913 -7.274600 -6.437226
28.00 -6.362314 -6.363162 -6.759834 -5.966491
29.00 -5.897990 -5.899173 -6.275619 -5.522727
30.00 -5.460445 -5.461809 -5.820348 -5.103269
31.00 -5.047764 -5.049201 -5.392278 -4.706123
32.00 -4.658283 -4.659708 -4.989532 -4.329885
33.00 -4.290550 -4.291891 -4.610344 -3.973438
34.00 -3.943289 -3.944484 -4.253160 -3.635808
35.00 -3.615375 -3.616375 -3.916639 -3.316110
36.00 -3.305812 -3.306578 -3.599623 -3.013534
37.00 -3.013713 -3.014220 -3.301085 -2.727356
38.00 -2.738288 -2.738519 -3.020097 -2.456942
39.00 -2.478831 -2.478775 -2.755817 -2.201734
40.00 -2.234709 -2.234360 -2.507481 -1.961239
41.00 -2.005352 -2.004708 -2.274406 -1.735009
42.00 -1.790249 -1.789310 -2.055981 -1.522638
43.00 -1.588940 -1.587707 -1.851661 -1.323754
44.00 -1.401008 -1.399488 -1.660959 -1.138017
45.00 -1.226081 -1.224278 -1.483441 -0.965114
46.00 -1.063821 -1.061741 -1.318717 -0.804766
47.00 -0.913926 -0.911576 -1.166439 -0.656714
48.00 -0.776122 -0.773511 -1.026295 -0.520727
49.00 -0.650166 -0.647303 -0.898008 -0.396598
50.00 -0.535841 -0.532733 -0.781331 -0.284135
51.00 -0.432952 -0.429609 -0.676048 -0.183171
52.00 -0.341330 -0.337761 -0.581973 -0.093550
53.00 -0.260824 -0.257040 -0.498947 -0.015134
54.00 -0.191305 -0.187317 -0.426837 0.052202
55.00 -0.132664 -0.128483 -0.365540 0.108573
56.00 -0.084807 -0.080447 -0.314976 0.154083
57.00 -0.047661 -0.043135 -0.275095 0.188825
58.00 -0.021169 -0.016491 -0.245872 0.212890
59.00 -0.005290 -0.000477 -0.227314 0.226360
60.00 -0.000000 0.004931 -0.219454 0.229316
61.00 -0.005290 -0.000262 -0.222360 0.221836
62.00 -0.021169 -0.016064 -0.236131 0.204002
63.00 -0.047661 -0.042503 -0.260903 0.175896
64.00 -0.084807 -0.079622 -0.296850 0.137606
65.00 -0.132664 -0.127479 -0.344185 0.089227
66.00 -0.191305 -0.186152 -0.403165 0.030862
67.00 -0.260824 -0.255734 -0.474096 -0.037373
68.00 -0.341330 -0.336340 -0.557341 -0.115339
69.00 -0.432952 -0.428101 -0.653344 -0.202858
70.00 -0.535841 -0.531172 -0.762684 -0.299660
71.00 -0.650166 -0.645729 -0.886173 -0.405285
72.00 -0.776122 -0.771977 -1.025065 -0.518888
73.00 -0.913926 -0.910153 -1.181478 -0.638828
74.00 -1.063821 -1.060535 -1.359016 -0.762054
75.00 -1.226081 -1.223366 -1.557764 -0.888967
76.00 -1.401008 -1.398323 -1.733013 -1.063633
77.00 -1.588940 -1.585862 -1.897073 -1.274652
78.00 -1.790249 -1.786819 -2.084981 -1.488657
79.00 -2.005352 -2.001601 -2.294657 -1.708545
80.00 -2.234709 -2.230654 -2.523868 -1.937440
81.00 -2.478831 -2.474481 -2.771403 -2.177559
82.00 -2.738288 -2.733640 -3.036494 -2.430785
83.00 -3.013713 -3.008756 -3.319018 -2.698494
84.00 -3.305812 -3.300539 -3.619647 -2.981431
85.00 -3.615375 -3.609791 -3.939611 -3.279970
86.00 -3.943289 -3.937410 -4.280317 -3.594503
87.00 -4.290550 -4.284404 -4.643183 -3.925624
88.00 -4.658283 -4.651904 -5.029704 -4.274103
89.00 -5.047764 -5.041183 -5.441447 -4.640919
90.00 -5.460445 -5.453640 -5.878842 -5.028438
91.00 -5.897990 -5.890743 -6.337834 -5.443652
92.00 -6.362314 -6.354321 -6.819096 -5.889546
93.00 -6.855637 -6.846790 -7.332551 -6.361029
94.00 -7.380551 -7.370827 -7.883113 -6.858541
95.00 -7.940106 -7.929467 -8.473280 -7.385653
96.00 -8.537928 -8.526252 -9.104780 -7.947725
97.00 -9.178366 -9.165377 -9.778190 -8.552564
98.00 -9.866707 -9.852021 -10.499192 -9.204849
99.00 -10.609457 -10.592715 -11.280811 -9.904619
100.00 -11.414756 -11.395559 -12.135857 -10.655261
101.00 -12.292972 -12.270750 -13.077609 -11.463890
102.00 -13.257601 -13.231387 -14.121812 -12.340963
103.00 -14.326670 -14.294425 -15.283436 -13.305414
104.00 -15.525030 -15.483271 -16.594476 -14.372067
105.00 -16.888313 -16.830943 -18.092966 -15.568920
106.00 -18.470258 -18.384705 -19.825121 -16.944289
107.00 -20.357556 -20.220567 -21.914007 -18.527128
108.00 -22.703948 -22.461299 -24.481391 -20.441208
109.00 -25.824390 -25.349686 -27.992171 -22.707200
110.00 -30.549843 -29.333017 -33.024819 -25.641216
111.00 -41.006587 -35.120051 -41.195649 -29.044453
112.00 -39.049228 -34.324848 -39.998547 -28.651149
113.00 -30.321440 -29.067130 -32.703115 -25.431144
114.00 -26.193067 -25.611261 -28.349622 -22.872900
115.00 -23.509735 -23.159889 -25.346880 -20.972899
116.00 -21.547864 -21.307869 -23.129211 -19.486528
117.00 -20.021948 -19.846392 -21.445350 -18.247434
118.00 -18.789737 -18.655006 -20.091892 -17.218120
119.00 -17.770052 -17.661736 -18.970186 -16.353287
120.00 -16.912212 -16.820793 -18.024966 -15.616619
121.00 -16.182482 -16.104151 -17.235831 -14.972470
122.00 -15.557314 -15.489573 -16.568876 -14.410271
123.00 -15.019646 -14.957972 -15.970438 -13.945506
124.00 -14.556758 -14.500059 -15.465524 -13.534594
125.00 -14.158945 -14.106272 -15.034347 -13.178197
126.00 -13.818664 -13.769209 -14.667218 -12.871200
127.00 -13.529967 -13.483182 -14.357749 -12.608614
128.00 -13.288115 -13.243597 -14.100098 -12.387096
129.00 -13.089305 -13.046744 -13.889684 -12.203804
130.00 -12.930469 -12.889646 -13.723548 -12.055743
131.00 -12.809135 -12.769884 -13.599766 -11.940003
132.00 -12.723323 -12.685182 -13.511644 -11.858720
133.00 -12.671462 -12.633822 -13.454340 -11.813305
134.00 -12.652334 -12.615073 -13.433581 -11.796566
135.00 -12.665033 -12.628122 -13.448557 -11.807686
136.00 -12.708931 -12.672330 -13.497932 -11.846727
137.00 -12.783660 -12.747321 -13.581091 -11.913551
138.00 -12.889096 -12.852968 -13.697955 -12.007981
139.00 -13.025357 -12.989387 -13.848896 -12.129878
140.00 -13.192808 -13.156940 -14.034760 -12.279119
141.00 -13.392063 -13.356245 -14.256971 -12.455520
142.00 -13.624012 -13.588190 -14.517414 -12.658965
143.00 -13.889842 -13.853875 -14.816822 -12.890927
144.00 -14.191081 -14.154536 -15.152178 -13.156893
145.00 -14.529646 -14.491529 -15.514250 -13.468809
146.00 -14.907917 -14.867528 -15.917685 -13.817370
147.00 -15.328835 -15.285744 -16.374716 -14.196771
148.00 -15.796027 -15.749738 -16.890689 -14.608786
149.00 -16.313986 -16.263094 -17.460488 -15.065701
150.00 -16.888315 -16.830774 -18.087221 -15.574327
151.00 -17.526073 -17.459653 -18.786106 -16.133199
152.00 -18.236275 -18.157479 -19.565563 -16.749395
153.00 -19.030638 -18.934012 -20.430118 -17.437905
154.00 -19.924720 -19.804870 -21.430238 -18.179501
155.00 -20.939749 -20.785327 -22.551916 -19.018739
156.00 -22.105705 -21.901605 -23.837186 -19.966025
157.00 -23.466827 -23.187381 -25.339667 -21.035094
158.00 -25.092305 -24.693132 -27.155382 -22.230882
159.00 -27.099385 -26.487887 -29.357610 -23.618164
160.00 -29.711550 -28.683808 -32.145190 -25.222425
161.00 -33.444912 -31.441687 -35.825162 -27.058212
162.00 -40.057240 -34.853532 -40.758806 -28.948257
163.00 -50.000000 -37.093508 -44.546833 -29.640183
164.00 -38.180700 -33.983534 -39.461931 -28.505138
165.00 -32.694718 -30.794822 -34.918991 -26.670652
166.00 -29.417204 -28.324947 -31.653460 -24.996434
167.00 -27.094496 -26.385341 -29.235613 -23.535068
168.00 -25.310520 -24.806297 -27.288236 -22.324357
169.00 -23.875094 -23.490728 -25.680292 -21.301164
170.00 -22.685249 -22.379344 -24.350790 -20.407897
171.00 -21.678947 -21.429393 -23.255499 -19.603287
172.00 -20.815938 -20.607980 -22.325951 -18.890008
173.00 -20.068649 -19.890762 -21.508212 -18.273312
174.00 -19.417396 -19.260917 -20.769366 -17.752468
175.00 -18.847662 -18.708905 -20.143605 -17.274204
176.00 -18.348466 -18.223682 -19.597896 -16.849468
177.00 -17.911328 -17.797117 -19.109027 -16.485208
178.00 -17.529591 -17.425112 -18.699252 -16.150971
179.00 -17.197966 -17.102305 -18.352969 -15.851640
180.00 -16.912210 -16.824210 -18.056196 -15.592224

==> images/bp_to_m9/data.csv <==
angle target rendered lower_ci upper_ci
-180.000000 -16.912210 -16.890301 -17.184030 -16.596572
-179.000000 -16.668901 -16.647794 -16.932413 -16.363175
-178.000000 -16.465272 -16.444738 -16.721788 -16.167687
-177.000000 -16.299089 -16.278934 -16.549800 -16.008069
-176.000000 -16.168566 -16.148621 -16.414568 -15.882675
-175.000000 -16.072292 -16.052408 -16.314616 -15.790200
-174.000000 -16.009188 -15.989226 -16.248813 -15.729639
-173.000000 -15.978466 -15.958295 -16.216341 -15.700249
-172.000000 -15.979606 -15.959100 -16.216665 -15.701535
-171.000000 -16.012340 -15.991370 -16.249513 -15.733227
-170.000000 -16.076643 -16.055076 -16.314872 -15.795280
-169.000000 -16.172730 -16.150426 -16.412985 -15.887867
-168.000000 -16.301068 -16.277873 -16.544357 -16.011388
-167.000000 -16.462383 -16.438125 -16.709773 -16.166477
-166.000000 -16.657688 -16.632172 -16.910321 -16.354023
-165.000000 -16.888315 -16.861311 -17.147429 -16.575194
-164.000000 -17.155957 -17.127196 -17.422916 -16.831476
-163.000000 -17.462733 -17.431889 -17.739059 -17.124718
-162.000000 -17.811272 -17.777944 -18.098687 -17.457200
-161.000000 -18.204818 -18.168508 -18.505304 -17.831713
-160.000000 -18.647390 -18.607464 -18.963258 -18.251671
-159.000000 -19.143982 -19.099621 -19.477980 -18.721262
-158.000000 -19.700858 -19.650979 -20.056315 -19.245644
-157.000000 -20.325965 -20.269107 -20.706998 -19.831217
-156.000000 -21.029542 -20.963679 -21.441362 -20.485995
-155.000000 -21.825035 -21.747268 -22.274361 -21.220174
-154.000000 -22.730539 -22.636553 -23.225873 -22.047234
-153.000000 -23.771151 -23.654144 -24.321036 -22.987253
-152.000000 -24.983057 -24.831607 -25.592881 -24.070334
-151.000000 -26.421121 -26.215354 -27.102920 -25.327788
-150.000000 -28.174367 -27.877258 -28.960792 -26.793725
-149.000000 -30.401823 -29.934764 -31.355965 -28.513562
-148.000000 -33.432783 -32.584966 -34.551615 -30.618318
-147.000000 -38.153636 -36.188363 -39.280358 -33.096369
-146.000000 -49.286838 -40.787652 -46.040371 -35.534933
-145.000000 -45.229667 -39.826349 -44.541333 -35.111365
-144.000000 -36.875628 -35.322647 -38.073007 -32.572287
-143.000000 -32.730140 -32.022046 -33.877767 -30.166325
-142.000000 -29.967831 -29.567997 -30.947292 -28.188701
-141.000000 -27.907143 -27.649881 -28.735071 -26.564691
-140.000000 -26.274442 -26.094231 -26.987161 -25.201301
-139.000000 -24.932089 -24.798006 -25.559071 -24.036942
-138.000000 -23.801045 -23.696534 -24.361048 -23.032020
-137.000000 -22.831733 -22.747213 -23.338512 -22.155913
-136.000000 -21.991037 -21.920587 -22.454595 -21.386579
-135.000000 -21.255767 -21.195543 -21.683713 -20.707373
-134.000000 -20.609077 -20.556481 -21.007386 -20.105575
-133.000000 -20.038376 -19.991587 -20.411827 -19.571346
-132.000000 -19.534034 -19.491737 -19.886510 -19.096963
-131.000000 -19.088552 -19.049770 -19.423263 -18.676277
-130.000000 -18.696002 -18.659996 -19.015649 -18.304344
-129.000000 -18.351654 -18.317848 -18.658541 -17.977155
-128.000000 -18.051699 -18.019637 -18.347826 -17.691449
-127.000000 -17.793063 -17.762377 -18.080188 -17.444566
-126.000000 -17.573264 -17.543647 -17.852955 -17.234340
-125.000000 -17.390306 -17.361502 -17.663982 -17.059022
-124.000000 -17.242606 -17.214391 -17.511566 -16.917216
-123.000000 -17.128934 -17.101111 -17.394385 -16.807836
-122.000000 -17.048371 -17.020760 -17.311452 -16.730069
-121.000000 -17.000283 -16.972716 -17.262078 -16.683354
-120.000000 -16.984294 -16.956610 -17.245858 -16.667362
-119.000000 -17.000283 -16.972319 -17.262649 -16.681989
-118.000000 -17.048371 -17.019963 -17.312574 -16.727352
-117.000000 -17.128934 -17.099907 -17.396022 -16.803792
-116.000000 -17.242606 -17.212772 -17.513662 -16.911882
-115.000000 -17.390306 -17.359455 -17.666464 -17.052446
-114.000000 -17.573264 -17.541156 -17.855733 -17.226580
-113.000000 -17.793063 -17.759420 -18.083154 -17.435687
-112.000000 -18.051699 -18.016189 -18.350857 -17.681522
-111.000000 -18.351654 -18.313877 -18.661500 -17.966254
-110.000000 -18.696002 -18.655463 -19.018385 -18.292542
-109.000000 -19.088552 -19.044629 -19.425612 -18.663645
-108.000000 -19.534034 -19.485928 -19.888298 -19.083559
-107.000000 -20.038376 -19.985041 -20.412873 -19.557210
-106.000000 -20.609077 -20.549113 -21.007511 -20.090714
-105.000000 -21.255767 -21.187246 -21.682755 -20.691737
-104.000000 -21.991037 -21.911232 -22.452456 -21.370008
-103.000000 -22.831733 -22.736641 -23.335218 -22.138064
-102.000000 -23.801045 -23.684545 -24.356671 -23.012419
-101.000000 -24.932089 -24.784295 -25.552972 -24.015618
-100.000000 -26.274442 -26.078216 -26.976219 -25.180213
-99.000000 -27.907143 -27.630245 -28.710177 -26.550314
-98.000000 -29.967831 -29.543031 -30.907972 -28.178090
-97.000000 -32.730140 -31.991244 -33.842287 -30.140201
-96.000000 -36.875628 -35.275458 -37.999752 -32.551164
-95.000000 -45.229667 -39.755283 -44.425964 -35.084601
-94.000000 -49.286838 -40.798700 -46.072357 -35.525043
-93.000000 -38.153636 -36.186372 -39.223080 -33.149663
-92.000000 -33.432783 -32.597404 -34.563935 -30.630872
-91.000000 -30.401823 -29.947885 -31.359747 -28.536023
-90.000000 -28.174367 -27.890974 -28.989644 -26.792303
-89.000000 -26.421121 -26.226691 -27.121177 -25.332205
-88.000000 -24.983057 -24.840490 -25.593971 -24.087009
-87.000000 -23.771151 -23.661297 -24.312156 -23.010439
-86.000000 -22.730539 -22.642590 -23.216274 -22.068906
-85.000000 -21.825035 -21.752434 -22.266431 -21.238438
-84.000000 -21.029542 -20.968082 -21.434856 -20.501309
-83.000000 -20.325965 -20.272826 -20.701570 -19.844083
-82.000000 -19.700858 -19.654077 -20.051772 -19.256383
-81.000000 -19.143982 -19.102152 -19.474234 -18.730071
-80.000000 -18.647390 -18.609474 -18.960269 -18.258679
-79.000000 -18.204818 -18.170033 -18.503050 -17.837016
-78.000000 -17.811272 -17.779015 -18.097149 -17.460881
-77.000000 -17.462733 -17.432532 -17.738210 -17.126853
-76.000000 -17.155957 -17.127431 -17.422719 -16.832143
-75.000000 -16.888315 -16.861156 -17.147836 -16.574476
-74.000000 -16.657688 -16.631640 -16.911274 -16.352006
-73.000000 -16.462383 -16.437227 -16.711202 -16.163253
-72.000000 -16.301068 -16.276618 -16.546184 -16.007051
-71.000000 -16.172730 -16.148820 -16.415124 -15.882516
-70.000000 -16.076643 -16.053123 -16.317231 -15.789015
-69.000000 -16.012340 -15.989073 -16.251995 -15.726150
-68.000000 -15.979606 -15.956458 -16.219170 -15.693746
-67.000000 -15.978466 -15.955308 -16.218768 -15.691848
-66.000000 -16.009188 -15.985889 -16.251058 -15.720720
-65.000000 -16.072292 -16.048715 -16.316576 -15.780854
-64.000000 -16.168566 -16.144565 -16.416145 -15.872986
-63.000000 -16.299089 -16.274504 -16.550894 -15.998114
-62.000000 -16.465272 -16.439921 -16.722308 -16.157534
-61.000000 -16.668901 -16.642573 -16.932270 -16.352876
-60.000000 -16.912210 -16.884655 -17.183144 -16.586166
-59.000000 -17.197966 -17.168882 -17.477864 -16.859900
-58.000000 -17.529591 -17.498605 -17.820070 -17.177139
-57.000000 -17.911328 -17.877967 -18.214288 -17.541646
-56.000000 -18.348466 -18.312122 -18.666177 -17.958066
-55.000000 -18.847662 -18.807529 -19.182888 -18.432171
-54.000000 -19.417396 -19.372385 -19.773564 -18.971205
-53.000000 -20.068649 -20.017241 -20.450107 -19.584376
-52.000000 -20.815938 -20.755947 -21.228328 -20.283565
-51.000000 -21.678947 -21.607100 -22.129808 -21.084392
-50.000000 -22.685249 -22.596410 -23.184998 -22.007823
-49.000000 -23.875094 -23.760724 -24.438763 -23.082685
-48.000000 -25.310520 -25.155301 -25.961106 -24.349497
-47.000000 -27.094496 -26.868038 -27.870940 -25.865136
-46.000000 -29.417204 -29.047721 -30.360029 -27.735413
-45.000000 -32.694718 -31.971167 -33.823263 -30.119070
-44.000000 -38.180700 -36.207122 -39.286792 -33.127452
-43.000000 -50.000000 -41.418848 -47.009804 -35.827892
-42.000000 -40.057240 -37.370513 -40.869941 -33.871086
-41.000000 -33.444912 -32.597617 -34.554818 -30.640416
-40.000000 -29.711550 -29.309582 -30.595115 -28.024048
-39.000000 -27.099385 -26.867141 -27.816974 -25.917308
-38.000000 -25.092305 -24.940981 -25.690462 -24.191500
-37.000000 -23.466827 -23.360026 -23.978653 -22.741399
-36.000000 -22.105705 -22.025862 -22.552705 -21.499019
-35.000000 -20.939749 -20.877407 -21.336710 -20.418105
-34.000000 -19.924720 -19.874356 -20.282204 -19.466507
-33.000000 -19.030638 -18.988816 -19.356391 -18.621242
-32.000000 -18.236275 -18.200749 -18.536117 -17.865381
-31.000000 -17.526073 -17.495313 -17.804481 -17.186145
-30.000000 -16.888315 -16.861246 -17.148808 -16.573684
-29.000000 -16.313986 -16.289829 -16.559382 -16.020277
-28.000000 -15.796027 -15.774205 -16.028618 -15.519791
-27.000000 -15.328835 -15.308908 -15.550518 -15.067299
-26.000000 -14.907917 -14.889548 -15.120281 -14.658815
-25.000000 -14.529646 -14.512568 -14.734041 -14.291094
-24.000000 -14.191081 -14.175081 -14.388669 -13.961494
-23.000000 -13.889842 -13.874748 -14.081634 -13.667863
-22.000000 -13.624012 -13.609681 -13.810897 -13.408465
-21.000000 -13.392063 -13.378376 -13.574838 -13.181915
-20.000000 -13.192808 -13.179663 -13.372191 -12.987136
-19.000000 -13.025357 -13.012667 -13.202008 -12.823325
-18.000000 -12.889096 -12.876781 -13.063628 -12.689933
-17.000000 -12.783660 -12.771651 -12.956655 -12.586646
-16.000000 -12.708931 -12.697163 -12.880948 -12.513377
-15.000000 -12.665033 -12.653443 -12.836619 -12.470267
-14.000000 -12.652334 -12.640862 -12.824036 -12.457689
-13.000000 -12.671462 -12.660048 -12.843836 -12.476260
-12.000000 -12.723323 -12.711904 -12.896948 -12.526861
-11.000000 -12.809135 -12.797644 -12.984622 -12.610666
-10.000000 -12.930469 -12.918832 -13.108479 -12.729185
-9.000000 -13.089305 -13.077438 -13.270565 -12.884311
-8.000000 -13.288115 -13.275920 -13.473440 -13.078400
-7.000000 -13.529967 -13.517326 -13.720286 -13.314365
-6.000000 -13.818664 -13.805432 -14.015061 -13.595803
-5.000000 -14.158945 -14.144940 -14.362702 -13.927179
-4.000000 -14.556758 -14.541743 -14.769420 -14.314066
-3.000000 -15.019646 -15.003306 -15.243117 -14.763495
-2.000000 -15.557314 -15.539218 -15.793988 -15.284448
-1.000000 -16.182482 -16.162020 -16.435444 -15.888597
0.000000 -16.912212 -16.888485 -17.185544 -16.591425
1.000000 -17.770052 -17.741677 -18.069341 -17.414013
2.000000 -18.789737 -18.754462 -19.122935 -18.385988
3.000000 -20.021948 -19.975835 -20.400972 -19.550698
4.000000 -21.547864 -21.483343 -21.991826 -20.974861
5.000000 -23.509735 -23.410187 -24.052481 -22.767893
6.000000 -26.193067 -26.014036 -26.907428 -25.120644
7.000000 -30.321440 -29.889679 -31.348801 -28.430556
8.000000 -39.049228 -36.798500 -40.106147 -33.490853
9.000000 -41.006587 -37.913615 -41.696295 -34.130935
10.000000 -30.549843 -30.069296 -31.503839 -28.634754
11.000000 -25.824390 -25.644301 -26.459333 -24.829270
12.000000 -22.703948 -22.611712 -23.177286 -22.046138
13.000000 -20.357556 -20.301737 -20.731947 -19.871528
14.000000 -18.470258 -18.432813 -18.778573 -18.087052
15.000000 -16.888313 -16.861370 -17.149590 -16.573150
16.000000 -15.525030 -15.504634 -15.751219 -15.258050
17.000000 -14.326670 -14.310626 -14.525754 -14.095499
18.000000 -13.257601 -13.244597 -13.435172 -13.054022
19.000000 -12.292972 -12.282177 -12.453097 -12.111257
20.000000 -11.414756 -11.405620 -11.560480 -11.250760
21.000000 -10.609457 -10.601601 -10.743117 -10.460086
22.000000 -9.866707 -9.859863 -9.990133 -9.729593
23.000000 -9.178366 -9.172339 -9.293017 -9.051661
24.000000 -8.537928 -8.532571 -8.644981 -8.420161
25.000000 -7.940106 -7.935309 -8.040527 -7.830091
26.000000 -7.380551 -7.376228 -7.475138 -7.277317
27.000000 -6.855637 -6.851721 -6.945059 -6.758382
28.000000 -6.362314 -6.358751 -6.447135 -6.270366
29.000000 -5.897990 -5.894736 -5.978690 -5.810783
30.000000 -5.460445 -5.457466 -5.537435 -5.377497
31.000000 -5.047764 -5.045030 -5.121400 -4.968661
32.000000 -4.658283 -4.655770 -4.728874 -4.582667
33.000000 -4.290550 -4.288238 -4.358366 -4.218110
34.000000 -3.943289 -3.941161 -4.008569 -3.873752
35.000000 -3.615375 -3.613415 -3.678330 -3.548500
36.000000 -3.305812 -3.304007 -3.366630 -3.241385
37.000000 -3.013713 -3.012053 -3.072564 -2.951542
38.000000 -2.738288 -2.736763 -2.795325 -2.678200
39.000000 -2.478831 -2.477432 -2.534194 -2.420670
40.000000 -2.234709 -2.233428 -2.288525 -2.178331
41.000000 -2.005352 -2.004183 -2.057739 -1.950627
42.000000 -1.790249 -1.789185 -1.841316 -1.737054
43.000000 -1.588940 -1.587975 -1.638789 -1.537162
44.000000 -1.401008 -1.400138 -1.449736 -1.350541
45.000000 -1.226081 -1.225301 -1.273778 -1.176824
46.000000 -1.063821 -1.063126 -1.110574 -1.015679
47.000000 -0.913926 -0.913312 -0.959817 -0.866806
48.000000 -0.776122 -0.775585 -0.821232 -0.729938
49.000000 -0.650166 -0.649703 -0.694572 -0.604833
50.000000 -0.535841 -0.535447 -0.579618 -0.491276
51.000000 -0.432952 -0.432625 -0.476173 -0.389076
52.000000 -0.341330 -0.341065 -0.384066 -0.298064
53.000000 -0.260824 -0.260619 -0.303146 -0.218091
54.000000 -0.191305 -0.191156 -0.233282 -0.149031
55.000000 -0.132664 -0.132568 -0.174363 -0.090773
56.000000 -0.084807 -0.084762 -0.126296 -0.043228
57.000000 -0.047661 -0.047663 -0.089005 -0.006321
58.000000 -0.021169 -0.021215 -0.062433 0.020003
59.000000 -0.005290 -0.005377 -0.046539 0.035785
60.000000 -0.000000 -0.000124 -0.041296 0.041047
61.000000 -0.005290 -0.005449 -0.046696 0.035798
62.000000 -0.021169 -0.021359 -0.062747 0.020028
63.000000 -0.047661 -0.047879 -0.089471 -0.006287
64.000000 -0.084807 -0.085049 -0.126910 -0.043189
65.000000 -0.132664 -0.132927 -0.175119 -0.090734
66.000000 -0.191305 -0.191585 -0.234173 -0.148998
67.000000 -0.260824 -0.261117 -0.304163 -0.218072
68.000000 -0.341330 -0.341633 -0.385199 -0.298067
69.000000 -0.432952 -0.433261 -0.477411 -0.389110
70.000000 -0.535841 -0.536150 -0.580949 -0.491351
71.000000 -0.650166 -0.650472 -0.695985 -0.604959
72.000000 -0.776122 -0.776419 -0.822713 -0.730126
73.000000 -0.913926 -0.914210 -0.961352 -0.867067
74.000000 -1.063821 -1.064086 -1.112149 -1.016024
75.000000 -1.226081 -1.226322 -1.275379 -1.177264
76.000000 -1.401008 -1.401218 -1.451348 -1.351088
77.000000 -1.588940 -1.589111 -1.640397 -1.537826
78.000000 -1.790249 -1.790376 -1.842906 -1.737846
79.000000 -2.005352 -2.005426 -2.059296 -1.951556
80.000000 -2.234709 -2.234721 -2.290036 -2.179407
81.000000 -2.478831 -2.478773 -2.535644 -2.421902
82.000000 -2.738288 -2.738148 -2.796701 -2.679596
83.000000 -3.013713 -3.013480 -3.073852 -2.953108
84.000000 -3.305812 -3.305473 -3.367818 -3.243127
85.000000 -3.615375 -3.614915 -3.679406 -3.550424
86.000000 -3.943289 -3.942691 -4.009522 -3.875860
87.000000 -4.290550 -4.289795 -4.359187 -4.220403
88.000000 -4.658283 -4.657349 -4.729553 -4.585146
89.000000 -5.047764 -5.046625 -5.121929 -4.971322
90.000000 -5.460445 -5.459072 -5.537808 -5.380336
91.000000 -5.897990 -5.896347 -5.978901 -5.813794
92.000000 -6.362314 -6.360359 -6.447181 -6.273538
93.000000 -6.855637 -6.853319 -6.944938 -6.761700
94.000000 -7.380551 -7.377807 -7.474850 -7.280765
95.000000 -7.940106 -7.936860 -8.040075 -7.833646
96.000000 -8.537928 -8.534082 -8.644370 -8.423794
97.000000 -9.178366 -9.173796 -9.292255 -9.055337
98.000000 -9.866707 -9.861251 -9.989233 -9.733269
99.000000 -10.609457 -10.602902 -10.742097 -10.463707
100.000000 -11.414756 -11.406811 -11.559366 -11.254257
101.000000 -12.292972 -12.283233 -12.451926 -12.114541
102.000000 -13.257601 -13.245485 -13.433998 -13.056973
103.000000 -14.326670 -14.311307 -14.524660 -14.097953
104.000000 -15.525030 -15.505057 -15.750344 -15.259770
105.000000 -16.888313 -16.861475 -17.149182 -16.573768
106.000000 -18.470258 -18.432532 -18.779138 -18.085927
107.000000 -20.357556 -20.301025 -20.734743 -19.867307
108.000000 -22.703948 -22.610698 -23.186987 -22.034409
109.000000 -25.824390 -25.642997 -26.472473 -24.813520
110.000000 -30.549843 -30.065421 -31.477026 -28.653816
111.000000 -41.006587 -37.920285 -41.666489 -34.174082
112.000000 -39.049228 -36.873581 -40.255890 -33.491273
113.000000 -30.321440 -29.905397 -31.324026 -28.486768
114.000000 -26.193067 -26.025198 -26.889461 -25.160936
115.000000 -23.509735 -23.420123 -24.050561 -22.789685
116.000000 -21.547864 -21.492158 -21.994640 -20.989677
117.000000 -20.021948 -19.983807 -20.405910 -19.561705
118.000000 -18.789737 -18.761793 -19.128867 -18.394718
119.000000 -17.770052 -17.748506 -18.075685 -17.421326
120.000000 -16.912212 -16.894910 -17.191978 -16.597841
121.000000 -16.182482 -16.168111 -16.441777 -15.894446
122.000000 -15.557314 -15.545026 -15.800099 -15.289953
123.000000 -15.019646 -15.008869 -15.248927 -14.768810
124.000000 -14.556758 -14.547089 -14.774876 -14.319302
125.000000 -14.158945 -14.150090 -14.367764 -13.932415
126.000000 -13.818664 -13.810401 -14.019702 -13.601099
127.000000 -13.529967 -13.522126 -13.724486 -13.319766
128.000000 -13.288115 -13.280560 -13.477183 -13.083938
129.000000 -13.089305 -13.081924 -13.273840 -12.890008
130.000000 -12.930469 -12.923168 -13.111282 -12.735054
131.000000 -12.809135 -12.801833 -12.986951 -12.616715
132.000000 -12.723323 -12.715946 -12.898803 -12.533088
133.000000 -12.671462 -12.663941 -12.845224 -12.482659
134.000000 -12.652334 -12.644607 -12.824966 -12.464247
135.000000 -12.665033 -12.657035 -12.837106 -12.476963
136.000000 -12.708931 -12.700598 -12.881010 -12.520186
137.000000 -12.783660 -12.774925 -12.956316 -12.593535
138.000000 -12.889096 -12.879889 -13.062916 -12.696861
139.000000 -13.025357 -13.015601 -13.200957 -12.830245
140.000000 -13.192808 -13.182416 -13.370840 -12.993992
141.000000 -13.392063 -13.380938 -13.573232 -13.188644
142.000000 -13.624012 -13.612042 -13.809089 -13.414995
143.000000 -13.889842 -13.876897 -14.079682 -13.674112
144.000000 -14.191081 -14.177004 -14.386639 -13.967369
145.000000 -14.529646 -14.514250 -14.732007 -14.296492
146.000000 -14.907917 -14.890973 -15.118326 -14.663620
147.000000 -15.328835 -15.310058 -15.548734 -15.071381
148.000000 -15.796027 -15.775056 -16.027111 -15.523002
149.000000 -16.313986 -16.290360 -16.558270 -16.022450
150.000000 -16.888315 -16.861428 -17.148234 -16.574622
151.000000 -17.526073 -17.495116 -17.804615 -17.185618
152.000000 -18.236275 -18.200140 -18.537180 -17.863101
153.000000 -19.030638 -18.987761 -19.358694 -18.616827
154.000000 -19.924720 -19.872820 -20.286243 -19.459397
155.000000 -20.939749 -20.875372 -21.343408 -20.407336
156.000000 -22.105705 -22.023347 -22.564059 -21.482635
157.000000 -23.466827 -23.357101 -23.997850 -22.716351
158.000000 -25.092305 -24.937056 -25.703902 -24.170210
159.000000 -27.099385 -26.861268 -27.810769 -25.911767
160.000000 -29.711550 -29.303219 -30.584788 -28.021650
161.000000 -33.444912 -32.598110 -34.560091 -30.636129
162.000000 -40.057240 -37.402117 -40.944372 -33.859862
163.000000 -50.000000 -41.499265 -47.104540 -35.893990
164.000000 -38.180700 -36.275661 -39.374632 -33.176690
165.000000 -32.694718 -32.008971 -33.853953 -30.163990
166.000000 -29.417204 -29.073985 -30.390782 -27.757188
167.000000 -27.094496 -26.888102 -27.889317 -25.886887
168.000000 -25.310520 -25.171992 -25.972509 -24.371475
169.000000 -23.875094 -23.775157 -24.445794 -23.104520
170.000000 -22.685249 -22.609275 -23.191654 -22.026895
171.000000 -21.678947 -21.618736 -22.136730 -21.100742
172.000000 -20.815938 -20.766561 -21.235314 -20.297808
173.000000 -20.068649 -20.026975 -20.456787 -19.597163
174.000000 -19.417396 -19.381346 -19.779638 -18.983054
175.000000 -18.847662 -18.815803 -19.188168 -18.443438
176.000000 -18.348466 -18.319777 -18.670571 -17.968983
177.000000 -17.911328 -17.885059 -18.217763 -17.552355
178.000000 -17.529591 -17.505179 -17.822638 -17.187721
179.000000 -17.197966 -17.174977 -17.479563 -16.870391
180.000000 -16.912210 -16.890301 -17.184030 -16.596572


==> images/df_m357/data_m3.csv <==
freq mean_df std_df
50.000000 9.550747 0.291813
100.000000 9.552275 0.451349
150.000000 9.554924 0.557081
200.000000 9.558142 0.637723
250.000000 9.561528 0.704688
300.000000 9.564855 0.755944
350.000000 9.569565 0.794735
400.000000 9.574138 0.822172
450.000000 9.577840 0.836283
500.000000 9.581962 0.862621
550.000000 9.586124 0.889765
600.000000 9.589925 0.915018
650.000000 9.594542 0.945840
700.000000 9.598249 0.976708
750.000000 9.603487 1.029155
800.000000 9.608505 1.090791
850.000000 9.614851 1.128177
900.000000 9.617854 1.112439
950.000000 9.620155 1.157147
1000.000000 9.626014 1.173668
1050.000000 9.632708 1.209182
1100.000000 9.637662 1.248649
1150.000000 9.641817 1.274887
1200.000000 9.645844 1.315825
1250.000000 9.651162 1.329016
1300.000000 9.655189 1.362724
1350.000000 9.658613 1.395030
1400.000000 9.663095 1.416595
1450.000000 9.667465 1.444299
1500.000000 9.671815 1.474915
1550.000000 9.676775 1.505161
1600.000000 9.682615 1.540627
1650.000000 9.687893 1.582417
1700.000000 9.691309 1.621703
1750.000000 9.693546 1.637491
1800.000000 9.696833 1.664585
1850.000000 9.700650 1.694343
1900.000000 9.704308 1.730594
1950.000000 9.707629 1.771640
2000.000000 9.710860 1.813729
2050.000000 9.714229 1.858336
2100.000000 9.719103 1.893041
2150.000000 9.723829 1.941219
2200.000000 9.730991 1.968388
2250.000000 9.737731 2.002310
2300.000000 9.744563 2.043548
2350.000000 9.751544 2.096902
2400.000000 9.757672 2.136263
2450.000000 9.764056 2.167426
2500.000000 9.772637 2.185955
2550.000000 9.781223 2.217621
2600.000000 9.789481 2.265515
2650.000000 9.798374 2.314309
2700.000000 9.809092 2.356751
2750.000000 9.820423 2.409570
2800.000000 9.829614 2.441799
2850.000000 9.837334 2.471574
2900.000000 9.844754 2.514472
2950.000000 9.852095 2.567243
3000.000000 9.857475 2.610832
3050.000000 9.866362 2.642280
3100.000000 9.876314 2.692770
3150.000000 9.886343 2.744665
3200.000000 9.894804 2.807003
3250.000000 9.905757 2.813290
3300.000000 9.915460 2.845141
3350.000000 9.927873 2.870616
3400.000000 9.941872 2.897135
3450.000000 9.953043 2.901870
3500.000000 9.963272 2.925275
3550.000000 9.974619 2.956708
3600.000000 9.986398 3.015096
3650.000000 9.997601 3.041633
3700.000000 10.007372 3.083090
3750.000000 10.019180 3.135105
3800.000000 10.035188 3.192114
3850.000000 10.052143 3.255807
3900.000000 10.068847 3.277132
3950.000000 10.084047 3.281289
4000.000000 10.099885 3.317845
4000.000000 10.099885 3.317845

==> images/df_m357/data_m5.csv <==
freq mean_df std_df
50.000000 14.037992 0.087086
100.000000 14.038978 0.102847
150.000000 14.039721 0.120615
200.000000 14.040150 0.147813
250.000000 14.041154 0.163404
300.000000 14.042241 0.192694
350.000000 14.043915 0.252088
400.000000 14.043548 0.247476
450.000000 14.043333 0.245180
500.000000 14.043606 0.259215
550.000000 14.043981 0.277341
600.000000 14.044958 0.296617
650.000000 14.045939 0.316726
700.000000 14.047795 0.346452
750.000000 14.050113 0.391039
800.000000 14.050179 0.398992
850.000000 14.050452 0.412819
900.000000 14.050650 0.426469
950.000000 14.048515 0.444789
1000.000000 14.048877 0.457333
1050.000000 14.048875 0.470480
1100.000000 14.049746 0.483222
1150.000000 14.052395 0.536714
1200.000000 14.050094 0.517628
1250.000000 14.051274 0.529874
1300.000000 14.052972 0.551033
1350.000000 14.053036 0.550764
1400.000000 14.052564 0.560371
1450.000000 14.052611 0.582475
1500.000000 14.052920 0.613782
1550.000000 14.053445 0.636366
1600.000000 14.053146 0.633665
1650.000000 14.051460 0.676456
1700.000000 14.054292 0.677598
1750.000000 14.058169 0.674029
1800.000000 14.060831 0.700466
1850.000000 14.062168 0.724681
1900.000000 14.062716 0.772433
1950.000000 14.067015 0.796514
2000.000000 14.065374 0.764440
2050.000000 14.067213 0.809165
2100.000000 14.064201 0.771922
2150.000000 14.062688 0.770899
2200.000000 14.061905 0.783708
2250.000000 14.061238 0.808082
2300.000000 14.060007 0.851034
2350.000000 14.060430 0.864514
2400.000000 14.061602 0.884797
2450.000000 14.063295 0.899354
2500.000000 14.065398 0.922648
2550.000000 14.066407 0.949725
2600.000000 14.066771 1.001206
2650.000000 14.066633 1.039381
2700.000000 14.065172 1.059527
2750.000000 14.065080 1.074330
2800.000000 14.063523 1.082856
2850.000000 14.063925 1.083186
2900.000000 14.064798 1.108045
2950.000000 14.064669 1.137127
3000.000000 14.064286 1.177892
3050.000000 14.067140 1.164307
3100.000000 14.069501 1.171021
3150.000000 14.073151 1.215506
3200.000000 14.076564 1.232540
3250.000000 14.077517 1.224138
3300.000000 14.080001 1.239666
3350.000000 14.079937 1.260580
3400.000000 14.080329 1.275106
3450.000000 14.081494 1.277409
3500.000000 14.083211 1.295708
3550.000000 14.086153 1.296274
3600.000000 14.089163 1.303032
3650.000000 14.089918 1.315080
3700.000000 14.091312 1.337770
3750.000000 14.095518 1.389019
3800.000000 14.095075 1.360878
3850.000000 14.096442 1.371626
3900.000000 14.100395 1.377971
3950.000000 14.104945 1.398466
4000.000000 14.108085 1.422369

==> images/df_m357/data_m7.csv <==
freq mean_df std_df
50.000000 16.888032 0.046519
100.000000 16.887806 0.059284
150.000000 16.888206 0.073976
200.000000 16.888223 0.081545
250.000000 16.888865 0.106281
300.000000 16.888334 0.102715
350.000000 16.888995 0.111327
400.000000 16.889232 0.143316
450.000000 16.891626 0.195735
500.000000 16.892261 0.236353
550.000000 16.888195 0.157727
600.000000 16.887020 0.171184
650.000000 16.887829 0.166228
700.000000 16.889929 0.199734
750.000000 16.888986 0.224839
800.000000 16.890590 0.198939
850.000000 16.890834 0.193421
900.000000 16.891603 0.216183
950.000000 16.891832 0.228299
1000.000000 16.890864 0.236739
1050.000000 16.893391 0.283223
1100.000000 16.892172 0.239035
1150.000000 16.890338 0.282975
1200.000000 16.890732 0.255276
1250.000000 16.891718 0.305724
1300.000000 16.889864 0.273784
1350.000000 16.889771 0.282416
1400.000000 16.890485 0.300131
1450.000000 16.892918 0.305969
1500.000000 16.894155 0.335338
1550.000000 16.894110 0.365600
1600.000000 16.895918 0.379499
1650.000000 16.894114 0.351758
1700.000000 16.891076 0.415260
1750.000000 16.892256 0.447568
1800.000000 16.891371 0.416134
1850.000000 16.890114 0.500062
1900.000000 16.892849 0.477709
1950.000000 16.894662 0.519219
2000.000000 16.895173 0.467746
2050.000000 16.895972 0.437217
2100.000000 16.898459 0.467441
2150.000000 16.900100 0.512473
2200.000000 16.897079 0.543116
2250.000000 16.899376 0.485916
2300.000000 16.898616 0.458120
2350.000000 16.899278 0.464208
2400.000000 16.898511 0.454997
2450.000000 16.897724 0.462399
2500.000000 16.897377 0.473776
2550.000000 16.897177 0.479249
2600.000000 16.897104 0.488103
2650.000000 16.897114 0.500889
2700.000000 16.895972 0.524461
2750.000000 16.897675 0.531862
2800.000000 16.896372 0.550107
2850.000000 16.895176 0.557722
2900.000000 16.894439 0.588969
2950.000000 16.895752 0.573159
3000.000000 16.896767 0.576135
3050.000000 16.896090 0.648016
3100.000000 16.900978 0.607928
3150.000000 16.904787 0.667589
3200.000000 16.904497 0.724811
3250.000000 16.905046 0.684432
3300.000000 16.904406 0.650803
3350.000000 16.904782 0.660332
3400.000000 16.905693 0.677931
3450.000000 16.905515 0.698015
3500.000000 16.903915 0.710992
3550.000000 16.901513 0.721624
3600.000000 16.899527 0.726496
3650.000000 16.898687 0.725281
3700.000000 16.899016 0.722781
3750.000000 16.900454 0.717983
3800.000000 16.902424 0.720406
3850.000000 16.903883 0.724003
3900.000000 16.904740 0.728104
3950.000000 16.906145 0.734720
4000.000000 16.907135 0.757484

==> images/df_m5913/data_m13_n2.csv <==
freq mean_df std_df
50.000000 10.221571 0.000063
100.000000 10.221571 0.000252
150.000000 10.221571 0.000564
200.000000 10.221571 0.000995
250.000000 10.221571 0.001540
300.000000 10.221571 0.002195
350.000000 10.221570 0.002953
400.000000 10.221569 0.003811
450.000000 10.221568 0.004764
500.000000 10.221566 0.005807
550.000000 10.221564 0.006936
600.000000 10.221561 0.008146
650.000000 10.221557 0.009433
700.000000 10.221553 0.010793
750.000000 10.221547 0.012223
800.000000 10.221541 0.013720
850.000000 10.221534 0.015279
900.000000 10.221526 0.016898
950.000000 10.221517 0.018574
1000.000000 10.221507 0.020304
1050.000000 10.221496 0.022086
1100.000000 10.221484 0.023917
1150.000000 10.221470 0.025795
1200.000000 10.221456 0.027718
1250.000000 10.221440 0.029684
1300.000000 10.221423 0.031692
1350.000000 10.221405 0.033739
1400.000000 10.221385 0.035823
1450.000000 10.221365 0.037945
1500.000000 10.221343 0.040102
1550.000000 10.221320 0.042292
1600.000000 10.221295 0.044516
1650.000000 10.221270 0.046771
1700.000000 10.221243 0.049057
1750.000000 10.221215 0.051373
1800.000000 10.221186 0.053719
1850.000000 10.221155 0.056093
1900.000000 10.221123 0.058495
1950.000000 10.221090 0.060924
2000.000000 10.221056 0.063381
2050.000000 10.221021 0.065864
2100.000000 10.220984 0.068373
2150.000000 10.220947 0.070909
2200.000000 10.220908 0.073470
2250.000000 10.220868 0.076056
2300.000000 10.220827 0.078668
2350.000000 10.220785 0.081306
2400.000000 10.220742 0.083969
2450.000000 10.220698 0.086657
2500.000000 10.220652 0.089371
2550.000000 10.220606 0.092110
2600.000000 10.220559 0.094876
2650.000000 10.220511 0.097667
2700.000000 10.220462 0.100484
2750.000000 10.220412 0.103328
2800.000000 10.220362 0.106198
2850.000000 10.220310 0.109096
2900.000000 10.220258 0.112021
2950.000000 10.220205 0.114974
3000.000000 10.220152 0.117955
3050.000000 10.220098 0.120965
3100.000000 10.220043 0.124004
3150.000000 10.219988 0.127072
3200.000000 10.219932 0.130171
3250.000000 10.219876 0.133301
3300.000000 10.219819 0.136463
3350.000000 10.219763 0.139656
3400.000000 10.219706 0.142882
3450.000000 10.219648 0.146142
3500.000000 10.219591 0.149436
3550.000000 10.219534 0.152764
3600.000000 10.219477 0.156129
3650.000000 10.219419 0.159530
3700.000000 10.219362 0.162968
3750.000000 10.219306 0.166445
3800.000000 10.219249 0.169961
3850.000000 10.219194 0.173517
3900.000000 10.219138 0.177114
3950.000000 10.219083 0.180753
4000.000000 10.219029 0.184435

==> images/df_m5913/data_m5_n2.csv <==
freq mean_df std_df
50.000000 10.221152 0.031992
100.000000 10.221121 0.048515
150.000000 10.220962 0.060412
200.000000 10.220857 0.071804
250.000000 10.220613 0.083858
300.000000 10.220725 0.090974
350.000000 10.220196 0.106624
400.000000 10.219984 0.129830
450.000000 10.219332 0.138049
500.000000 10.217546 0.216558
550.000000 10.220915 0.206382
600.000000 10.220477 0.169028
650.000000 10.220217 0.179920
700.000000 10.219911 0.198223
750.000000 10.219755 0.210402
800.000000 10.218738 0.222684
850.000000 10.218495 0.230693
900.000000 10.219060 0.229206
950.000000 10.219279 0.241242
1000.000000 10.219353 0.256548
1050.000000 10.219504 0.267235
1100.000000 10.219548 0.284280
1150.000000 10.219854 0.317604
1200.000000 10.218651 0.356767
1250.000000 10.219293 0.355188
1300.000000 10.220947 0.360198
1350.000000 10.223173 0.356889
1400.000000 10.220957 0.313019
1450.000000 10.219359 0.350817
1500.000000 10.218679 0.362429
1550.000000 10.220978 0.336832
1600.000000 10.221992 0.378783
1650.000000 10.222509 0.349763
1700.000000 10.222536 0.347131
1750.000000 10.222690 0.358566
1800.000000 10.223123 0.396056
1850.000000 10.222848 0.415080
1900.000000 10.223815 0.435671
1950.000000 10.222880 0.446994
2000.000000 10.222806 0.481426
2050.000000 10.220377 0.496234
2100.000000 10.218793 0.554120
2150.000000 10.219076 0.543640
2200.000000 10.220063 0.546849
2250.000000 10.223222 0.531547
2300.000000 10.225640 0.534615
2350.000000 10.226398 0.559258
2400.000000 10.228168 0.569684
2450.000000 10.228419 0.588588
2500.000000 10.228111 0.604862
2550.000000 10.228099 0.612810
2600.000000 10.226977 0.634329
2650.000000 10.225952 0.691444
2700.000000 10.227984 0.772032
2750.000000 10.226151 0.724092
2800.000000 10.226262 0.722968
2850.000000 10.229092 0.702927
2900.000000 10.231546 0.720034
2950.000000 10.233734 0.771912
3000.000000 10.237014 0.921732
3050.000000 10.232745 0.893360
3100.000000 10.233163 0.857166
3150.000000 10.233659 0.842473
3200.000000 10.234724 0.850685
3250.000000 10.235640 0.864727
3300.000000 10.236773 0.883086
3350.000000 10.239233 0.909870
3400.000000 10.237948 0.908534
3450.000000 10.242150 0.917670
3500.000000 10.245508 0.954111
3550.000000 10.246914 0.988506
3600.000000 10.245658 1.016372
3650.000000 10.246383 1.039192
3700.000000 10.248592 1.072172
3750.000000 10.251473 1.116447
3800.000000 10.253190 1.144716
3850.000000 10.254563 1.152469
3900.000000 10.254556 1.138631
3950.000000 10.254327 1.134382
4000.000000 10.254766 1.135836

==> images/df_m5913/data_m9_n2.csv <==
freq mean_df std_df
50.000000 10.221572 0.000129
100.000000 10.221575 0.000505
150.000000 10.221578 0.001101
200.000000 10.221582 0.001891
250.000000 10.221585 0.002853
300.000000 10.221588 0.003967
350.000000 10.221591 0.005218
400.000000 10.221594 0.006592
450.000000 10.221598 0.008079
500.000000 10.221601 0.009669
550.000000 10.221605 0.011353
600.000000 10.221610 0.013126
650.000000 10.221615 0.014980
700.000000 10.221621 0.016911
750.000000 10.221627 0.018914
800.000000 10.221633 0.020986
850.000000 10.221639 0.023123
900.000000 10.221646 0.025322
950.000000 10.221653 0.027581
1000.000000 10.221661 0.029897
1050.000000 10.221668 0.032269
1100.000000 10.221675 0.034695
1150.000000 10.221682 0.037173
1200.000000 10.221689 0.039703
1250.000000 10.221696 0.042284
1300.000000 10.221703 0.044914
1350.000000 10.221709 0.047593
1400.000000 10.221715 0.050321
1450.000000 10.221720 0.053097
1500.000000 10.221724 0.055921
1550.000000 10.221728 0.058791
1600.000000 10.221732 0.061709
1650.000000 10.221734 0.064673
1700.000000 10.221736 0.067683
1750.000000 10.221737 0.070739
1800.000000 10.221737 0.073842
1850.000000 10.221737 0.076990
1900.000000 10.221736 0.080185
1950.000000 10.221735 0.083426
2000.000000 10.221733 0.086713
2050.000000 10.221730 0.090046
2100.000000 10.221727 0.093427
2150.000000 10.221723 0.096854
2200.000000 10.221719 0.100328
2250.000000 10.221714 0.103850
2300.000000 10.221710 0.107420
2350.000000 10.221704 0.111037
2400.000000 10.221699 0.114703
2450.000000 10.221693 0.118418
2500.000000 10.221687 0.122181
2550.000000 10.221680 0.125994
2600.000000 10.221674 0.129856
2650.000000 10.221668 0.133767
2700.000000 10.221661 0.137729
2750.000000 10.221655 0.141740
2800.000000 10.221649 0.145802
2850.000000 10.221643 0.149914
2900.000000 10.221637 0.154078
2950.000000 10.221632 0.158292
3000.000000 10.221627 0.162558
3050.000000 10.221623 0.166875
3100.000000 10.221620 0.171245
3150.000000 10.221617 0.175667
3200.000000 10.221615 0.180143
3250.000000 10.221615 0.184671
3300.000000 10.221615 0.189254
3350.000000 10.221616 0.193890
3400.000000 10.221618 0.198582
3450.000000 10.221621 0.203329
3500.000000 10.221626 0.208132
3550.000000 10.221632 0.212992
3600.000000 10.221638 0.217910
3650.000000 10.221646 0.222886
3700.000000 10.221656 0.227920
3750.000000 10.221666 0.233015
3800.000000 10.221678 0.238170
3850.000000 10.221690 0.243387
3900.000000 10.221704 0.248667
3950.000000 10.221718 0.254010
4000.000000 10.221734 0.259418

==> images/df_m999/data_m9_n1.csv <==
freq mean_df std_df
50.000000 9.550463 0.000271
100.000000 9.550526 0.001080
150.000000 9.550631 0.002413
200.000000 9.550776 0.004250
250.000000 9.550960 0.006565
300.000000 9.551181 0.009331
350.000000 9.551437 0.012520
400.000000 9.551725 0.016104
450.000000 9.552044 0.020055
500.000000 9.552391 0.024349
550.000000 9.552763 0.028960
600.000000 9.553159 0.033868
650.000000 9.553576 0.039051
700.000000 9.554011 0.044489
750.000000 9.554463 0.050166
800.000000 9.554929 0.056064
850.000000 9.555407 0.062169
900.000000 9.555896 0.068466
950.000000 9.556393 0.074943
1000.000000 9.556897 0.081588
1050.000000 9.557406 0.088389
1100.000000 9.557919 0.095338
1150.000000 9.558434 0.102425
1200.000000 9.558950 0.109641
1250.000000 9.559466 0.116979
1300.000000 9.559981 0.124431
1350.000000 9.560493 0.131992
1400.000000 9.561002 0.139655
1450.000000 9.561508 0.147415
1500.000000 9.562008 0.155267
1550.000000 9.562503 0.163206
1600.000000 9.562992 0.171229
1650.000000 9.563475 0.179331
1700.000000 9.563950 0.187509
1750.000000 9.564418 0.195761
1800.000000 9.564879 0.204082
1850.000000 9.565331 0.212472
1900.000000 9.565775 0.220927
1950.000000 9.566210 0.229445
2000.000000 9.566637 0.238025
2050.000000 9.567054 0.246665
2100.000000 9.567464 0.255364
2150.000000 9.567864 0.264121
2200.000000 9.568256 0.272934
2250.000000 9.568639 0.281803
2300.000000 9.569013 0.290727
2350.000000 9.569379 0.299706
2400.000000 9.569737 0.308738
2450.000000 9.570086 0.317825
2500.000000 9.570428 0.326966
2550.000000 9.570763 0.336161
2600.000000 9.571090 0.345409
2650.000000 9.571410 0.354712
2700.000000 9.571723 0.364070
2750.000000 9.572030 0.373484
2800.000000 9.572331 0.382953
2850.000000 9.572626 0.392479
2900.000000 9.572916 0.402063
2950.000000 9.573201 0.411706
3000.000000 9.573481 0.421408
3050.000000 9.573757 0.431171
3100.000000 9.574029 0.440997
3150.000000 9.574297 0.450886
3200.000000 9.574561 0.460840
3250.000000 9.574823 0.470861
3300.000000 9.575081 0.480950
3350.000000 9.575337 0.491108
3400.000000 9.575591 0.501338
3450.000000 9.575842 0.511641
3500.000000 9.576090 0.522018
3550.000000 9.576337 0.532470
3600.000000 9.576582 0.543000
3650.000000 9.576825 0.553608
3700.000000 9.577067 0.564295
3750.000000 9.577306 0.575062
3800.000000 9.577544 0.585910
3850.000000 9.577780 0.596838
3900.000000 9.578014 0.607848
3950.000000 9.578247 0.618938
4000.000000 9.578478 0.630109

==> images/df_m999/data_m9_n2.csv <==
freq mean_df std_df
50.000000 14.037315 0.000252
100.000000 14.037311 0.000965
150.000000 14.037306 0.002061
200.000000 14.037300 0.003471
250.000000 14.037295 0.005141
300.000000 14.037291 0.007029
350.000000 14.037288 0.009100
400.000000 14.037287 0.011326
450.000000 14.037287 0.013686
500.000000 14.037290 0.016162
550.000000 14.037294 0.018743
600.000000 14.037301 0.021416
650.000000 14.037309 0.024174
700.000000 14.037319 0.027008
750.000000 14.037331 0.029913
800.000000 14.037344 0.032884
850.000000 14.037359 0.035916
900.000000 14.037376 0.039006
950.000000 14.037393 0.042151
1000.000000 14.037412 0.045347
1050.000000 14.037432 0.048593
1100.000000 14.037453 0.051886
1150.000000 14.037475 0.055224
1200.000000 14.037498 0.058606
1250.000000 14.037522 0.062031
1300.000000 14.037547 0.065497
1350.000000 14.037573 0.069004
1400.000000 14.037599 0.072551
1450.000000 14.037626 0.076137
1500.000000 14.037653 0.079762
1550.000000 14.037682 0.083426
1600.000000 14.037710 0.087127
1650.000000 14.037739 0.090866
1700.000000 14.037769 0.094642
1750.000000 14.037799 0.098456
1800.000000 14.037829 0.102306
1850.000000 14.037860 0.106192
1900.000000 14.037890 0.110115
1950.000000 14.037921 0.114074
2000.000000 14.037952 0.118068
2050.000000 14.037983 0.122098
2100.000000 14.038014 0.126164
2150.000000 14.038045 0.130264
2200.000000 14.038075 0.134401
2250.000000 14.038106 0.138572
2300.000000 14.038136 0.142778
2350.000000 14.038166 0.147020
2400.000000 14.038196 0.151296
2450.000000 14.038225 0.155608
2500.000000 14.038254 0.159954
2550.000000 14.038283 0.164336
2600.000000 14.038311 0.168752
2650.000000 14.038338 0.173203
2700.000000 14.038365 0.177689
2750.000000 14.038391 0.182210
2800.000000 14.038417 0.186765
2850.000000 14.038442 0.191355
2900.000000 14.038466 0.195979
2950.000000 14.038490 0.200637
3000.000000 14.038512 0.205329
3050.000000 14.038534 0.210055
3100.000000 14.038555 0.214814
3150.000000 14.038575 0.219607
3200.000000 14.038595 0.224434
3250.000000 14.038614 0.229293
3300.000000 14.038632 0.234185
3350.000000 14.038649 0.239110
3400.000000 14.038665 0.244068
3450.000000 14.038682 0.249059
3500.000000 14.038697 0.254081
3550.000000 14.038712 0.259137
3600.000000 14.038727 0.264224
3650.000000 14.038742 0.269344
3700.000000 14.038757 0.274496
3750.000000 14.038771 0.279680
3800.000000 14.038786 0.284896
3850.000000 14.038802 0.290145
3900.000000 14.038818 0.295427
3950.000000 14.038835 0.300741
4000.000000 14.038852 0.306089

==> images/df_m999/data_m9_n3.csv <==
freq mean_df std_df
50.000000 16.888375 0.000979
100.000000 16.888372 0.002750
150.000000 16.888375 0.004576
200.000000 16.888378 0.006416
250.000000 16.888377 0.008320
300.000000 16.888371 0.010294
350.000000 16.888362 0.012323
400.000000 16.888352 0.014394
450.000000 16.888339 0.016506
500.000000 16.888326 0.018659
550.000000 16.888312 0.020846
600.000000 16.888297 0.023064
650.000000 16.888283 0.025307
700.000000 16.888271 0.027574
750.000000 16.888260 0.029864
800.000000 16.888252 0.032173
850.000000 16.888248 0.034499
900.000000 16.888248 0.036839
950.000000 16.888251 0.039193
1000.000000 16.888259 0.041562
1050.000000 16.888270 0.043948
1100.000000 16.888284 0.046357
1150.000000 16.888303 0.048792
1200.000000 16.888325 0.051252
1250.000000 16.888351 0.053732
1300.000000 16.888382 0.056229
1350.000000 16.888415 0.058741
1400.000000 16.888451 0.061265
1450.000000 16.888488 0.063802
1500.000000 16.888527 0.066351
1550.000000 16.888566 0.068912
1600.000000 16.888605 0.071486
1650.000000 16.888644 0.074073
1700.000000 16.888682 0.076675
1750.000000 16.888721 0.079293
1800.000000 16.888758 0.081928
1850.000000 16.888796 0.084583
1900.000000 16.888833 0.087260
1950.000000 16.888870 0.089964
2000.000000 16.888906 0.092696
2050.000000 16.888943 0.095460
2100.000000 16.888979 0.098259
2150.000000 16.889017 0.101094
2200.000000 16.889056 0.103965
2250.000000 16.889097 0.106870
2300.000000 16.889140 0.109802
2350.000000 16.889187 0.112756
2400.000000 16.889239 0.115723
2450.000000 16.889294 0.118697
2500.000000 16.889355 0.121677
2550.000000 16.889419 0.124663
2600.000000 16.889488 0.127660
2650.000000 16.889559 0.130672
2700.000000 16.889632 0.133704
2750.000000 16.889706 0.136759
2800.000000 16.889782 0.139838
2850.000000 16.889858 0.142941
2900.000000 16.889934 0.146067
2950.000000 16.890010 0.149215
3000.000000 16.890086 0.152382
3050.000000 16.890162 0.155567
3100.000000 16.890238 0.158767
3150.000000 16.890314 0.161982
3200.000000 16.890390 0.165209
3250.000000 16.890467 0.168447
3300.000000 16.890544 0.171694
3350.000000 16.890621 0.174951
3400.000000 16.890700 0.178217
3450.000000 16.890779 0.181491
3500.000000 16.890859 0.184774
3550.000000 16.890940 0.188066
3600.000000 16.891023 0.191368
3650.000000 16.891107 0.194681
3700.000000 16.891193 0.198008
3750.000000 16.891280 0.201349
3800.000000 16.891368 0.204708
3850.000000 16.891458 0.208089
3900.000000 16.891550 0.211493
3950.000000 16.891642 0.214925
4000.000000 16.891736 0.218388

==> images/geometry/mic01.csv <==
angle mag
-180.00 0.321419
-179.00 0.310994
-178.00 0.300595
-177.00 0.290225
-176.00 0.279888
-175.00 0.269587
-174.00 0.259325
-173.00 0.249104
-172.00 0.238929
-171.00 0.228802
-170.00 0.218726
-169.00 0.208705
-168.00 0.198741
-167.00 0.188837
-166.00 0.178997
-165.00 0.169224
-164.00 0.159520
-163.00 0.149888
-162.00 0.140332
-161.00 0.130853
-160.00 0.121456
-159.00 0.112143
-158.00 0.102917
-157.00 0.093781
-156.00 0.084737
-155.00 0.075788
-154.00 0.066937
-153.00 0.058186
-152.00 0.049539
-151.00 0.040998
-150.00 0.032565
-149.00 0.024244
-148.00 0.016035
-147.00 0.007944
-146.00 0.000030
-145.00 0.007882
-144.00 0.015611
-143.00 0.023214
-142.00 0.030690
-141.00 0.038034
-140.00 0.045247
-139.00 0.052324
-138.00 0.059265
-137.00 0.066066
-136.00 0.072727
-135.00 0.079244
-134.00 0.085616
-133.00 0.091841
-132.00 0.097917
-131.00 0.103842
-130.00 0.109615
-129.00 0.115233
-128.00 0.120695
-127.00 0.126000
-126.00 0.131145
-125.00 0.136129
-124.00 0.140951
-123.00 0.145608
-122.00 0.150101
-121.00 0.154426
-120.00 0.158584
-119.00 0.162572
-118.00 0.166390
-117.00 0.170036
-116.00 0.173509
-115.00 0.176809
-114.00 0.179934
-113.00 0.182882
-112.00 0.185655
-111.00 0.188249
-110.00 0.190665
-109.00 0.192903
-108.00 0.194960
-107.00 0.196837
-106.00 0.198533
-105.00 0.200048
-104.00 0.201381
-103.00 0.202531
-102.00 0.203499
-101.00 0.204283
-100.00 0.204885
-99.00 0.205303
-98.00 0.205538
-97.00 0.205588
-96.00 0.205456
-95.00 0.205140
-94.00 0.204640
-93.00 0.203957
-92.00 0.203091
-91.00 0.202042
-90.00 0.200810
-89.00 0.199396
-88.00 0.197801
-87.00 0.196024
-86.00 0.194067
-85.00 0.191929
-84.00 0.189613
-83.00 0.187117
-82.00 0.184443
-81.00 0.181592
-80.00 0.178565
-79.00 0.175363
-78.00 0.171986
-77.00 0.168435
-76.00 0.164713
-75.00 0.160819
-74.00 0.156755
-73.00 0.152523
-72.00 0.148123
-71.00 0.143556
-70.00 0.138826
-69.00 0.133932
-68.00 0.128876
-67.00 0.123660
-66.00 0.118285
-65.00 0.112753
-64.00 0.107066
-63.00 0.101225
-62.00 0.095232
-61.00 0.089090
-60.00 0.082799
-59.00 0.076362
-58.00 0.069781
-57.00 0.063058
-56.00 0.056194
-55.00 0.049192
-54.00 0.042055
-53.00 0.034783
-52.00 0.027380
-51.00 0.019848
-50.00 0.012188
-49.00 0.004404
-48.00 0.003503
-47.00 0.011529
-46.00 0.019673
-45.00 0.027932
-44.00 0.036303
-43.00 0.044785
-42.00 0.053373
-41.00 0.062067
-40.00 0.070862
-39.00 0.079757
-38.00 0.088749
-37.00 0.097834
-36.00 0.107011
-35.00 0.116276
-34.00 0.125627
-33.00 0.135060
-32.00 0.144574
-31.00 0.154164
-30.00 0.163828
-29.00 0.173563
-28.00 0.183367
-27.00 0.193236
-26.00 0.203166
-25.00 0.213156
-24.00 0.223202
-23.00 0.233301
-22.00 0.243450
-21.00 0.253646
-20.00 0.263885
-19.00 0.274165
-18.00 0.284483
-17.00 0.294834
-16.00 0.305217
-15.00 0.315629
-14.00 0.326064
-13.00 0.336522
-12.00 0.346998
-11.00 0.357489
-10.00 0.367993
-9.00 0.378505
-8.00 0.389023
-7.00 0.399544
-6.00 0.410064
-5.00 0.420579
-4.00 0.431088
-3.00 0.441587
-2.00 0.452072
-1.00 0.462540
0.00 0.472988
1.00 0.483413
2.00 0.493812
3.00 0.504182
4.00 0.514519
5.00 0.524820
6.00 0.535082
7.00 0.545303
8.00 0.555478
9.00 0.565605
10.00 0.575681
11.00 0.585702
12.00 0.595666
13.00 0.605570
14.00 0.615410
15.00 0.625183
16.00 0.634887
17.00 0.644519
18.00 0.654075
19.00 0.663553
20.00 0.672950
21.00 0.682263
22.00 0.691490
23.00 0.700626
24.00 0.709670
25.00 0.718619
26.00 0.727470
27.00 0.736221
28.00 0.744868
29.00 0.753409
30.00 0.761842
31.00 0.770163
32.00 0.778371
33.00 0.786463
34.00 0.794437
35.00 0.802289
36.00 0.810018
37.00 0.817621
38.00 0.825097
39.00 0.832441
40.00 0.839654
41.00 0.846731
42.00 0.853672
43.00 0.860473
44.00 0.867134
45.00 0.873651
46.00 0.880023
47.00 0.886248
48.00 0.892324
49.00 0.898249
50.00 0.904022
51.00 0.909640
52.00 0.915102
53.00 0.920407
54.00 0.925552
55.00 0.930536
56.00 0.935358
57.00 0.940015
58.00 0.944508
59.00 0.948833
60.00 0.952991
61.00 0.956979
62.00 0.960797
63.00 0.964443
64.00 0.967916
65.00 0.971216
66.00 0.974341
67.00 0.977289
68.00 0.980062
69.00 0.982656
70.00 0.985072
71.00 0.987310
72.00 0.989367
73.00 0.991244
74.00 0.992940
75.00 0.994455
76.00 0.995788
77.00 0.996938
78.00 0.997906
79.00 0.998690
80.00 0.999292
81.00 0.999710
82.00 0.999944
83.00 0.999995
84.00 0.999863
85.00 0.999547
86.00 0.999047
87.00 0.998364
88.00 0.997498
89.00 0.996449
90.00 0.995217
91.00 0.993803
92.00 0.992208
93.00 0.990431
94.00 0.988474
95.00 0.986336
96.00 0.984019
97.00 0.981524
98.00 0.978850
99.00 0.975999
100.00 0.972972
101.00 0.969770
102.00 0.966393
103.00 0.962842
104.00 0.959120
105.00 0.955226
106.00 0.951162
107.00 0.946929
108.00 0.942530
109.00 0.937963
110.00 0.933233
111.00 0.928339
112.00 0.923283
113.00 0.918067
114.00 0.912692
115.00 0.907160
116.00 0.901473
117.00 0.895632
118.00 0.889639
119.00 0.883497
120.00 0.877206
121.00 0.870769
122.00 0.864188
123.00 0.857465
124.00 0.850601
125.00 0.843599
126.00 0.836462
127.00 0.829190
128.00 0.821787
129.00 0.814255
130.00 0.806595
131.00 0.798811
132.00 0.790904
133.00 0.782878
134.00 0.774734
135.00 0.766475
136.00 0.758104
137.00 0.749622
138.00 0.741034
139.00 0.732340
140.00 0.723545
141.00 0.714650
142.00 0.705658
143.00 0.696573
144.00 0.687396
145.00 0.678131
146.00 0.668780
147.00 0.659347
148.00 0.649833
149.00 0.640243
150.00 0.630579
151.00 0.620844
152.00 0.611040
153.00 0.601171
154.00 0.591241
155.00 0.581251
156.00 0.571205
157.00 0.561106
158.00 0.550957
159.00 0.540761
160.00 0.530522
161.00 0.520242
162.00 0.509924
163.00 0.499573
164.00 0.489189
165.00 0.478778
166.00 0.468343
167.00 0.457885
168.00 0.447409
169.00 0.436918
170.00 0.426414
171.00 0.415902
172.00 0.405384
173.00 0.394863
174.00 0.384343
175.00 0.373828
176.00 0.363319
177.00 0.352820
178.00 0.342335
179.00 0.331867
180.00 0.321419

==> images/geometry/mic02.csv <==
angle mag
-180.00 0.972056
-179.00 0.971449
-178.00 0.970840
-177.00 0.970230
-176.00 0.969617
-175.00 0.969003
-174.00 0.968387
-173.00 0.967771
-172.00 0.967153
-171.00 0.966534
-170.00 0.965915
-169.00 0.965296
-168.00 0.964676
-167.00 0.964056
-166.00 0.963436
-165.00 0.962817
-164.00 0.962198
-163.00 0.961579
-162.00 0.960962
-161.00 0.960346
-160.00 0.959731
-159.00 0.959117
-158.00 0.958505
-157.00 0.957895
-156.00 0.957287
-155.00 0.956681
-154.00 0.956077
-153.00 0.955476
-152.00 0.954878
-151.00 0.954283
-150.00 0.953691
-149.00 0.953102
-148.00 0.952516
-147.00 0.951934
-146.00 0.951356
-145.00 0.950782
-144.00 0.950213
-143.00 0.949647
-142.00 0.949086
-141.00 0.948530
-140.00 0.947978
-139.00 0.947432
-138.00 0.946891
-137.00 0.946355
-136.00 0.945825
-135.00 0.945300
-134.00 0.944781
-133.00 0.944268
-132.00 0.943762
-131.00 0.943261
-130.00 0.942768
-129.00 0.942280
-128.00 0.941800
-127.00 0.941326
-126.00 0.940860
-125.00 0.940400
-124.00 0.939948
-123.00 0.939504
-122.00 0.939067
-121.00 0.938638
-120.00 0.938217
-119.00 0.937803
-118.00 0.937398
-117.00 0.937001
-116.00 0.936613
-115.00 0.936233
-114.00 0.935861
-113.00 0.935498
-112.00 0.935144
-111.00 0.934799
-110.00 0.934464
-109.00 0.934137
-108.00 0.933819
-107.00 0.933511
-106.00 0.933212
-105.00 0.932923
-104.00 0.932643
-103.00 0.932373
-102.00 0.932113
-101.00 0.931863
-100.00 0.931623
-99.00 0.931392
-98.00 0.931172
-97.00 0.930962
-96.00 0.930762
-95.00 0.930572
-94.00 0.930393
-93.00 0.930224
-92.00 0.930066
-91.00 0.929918
-90.00 0.929780
-89.00 0.929653
-88.00 0.929537
-87.00 0.929431
-86.00 0.929336
-85.00 0.929252
-84.00 0.929178
-83.00 0.929116
-82.00 0.929064
-81.00 0.929022
-80.00 0.928992
-79.00 0.928972
-78.00 0.928964
-77.00 0.928966
-76.00 0.928978
-75.00 0.929002
-74.00 0.929037
-73.00 0.929082
-72.00 0.929138
-71.00 0.929205
-70.00 0.929282
-69.00 0.929371
-68.00 0.929469
-67.00 0.929579
-66.00 0.929699
-65.00 0.929830
-64.00 0.929972
-63.00 0.930124
-62.00 0.930286
-61.00 0.930459
-60.00 0.930642
-59.00 0.930835
-58.00 0.931039
-57.00 0.931253
-56.00 0.931477
-55.00 0.931711
-54.00 0.931955
-53.00 0.932209
-52.00 0.932473
-51.00 0.932747
-50.00 0.933030
-49.00 0.933323
-48.00 0.933625
-47.00 0.933937
-46.00 0.934258
-45.00 0.934588
-44.00 0.934927
-43.00 0.935276
-42.00 0.935633
-41.00 0.935999
-40.00 0.936373
-39.00 0.936757
-38.00 0.937148
-37.00 0.937548
-36.00 0.937957
-35.00 0.938373
-34.00 0.938797
-33.00 0.939229
-32.00 0.939669
-31.00 0.940116
-30.00 0.940571
-29.00 0.941033
-28.00 0.941502
-27.00 0.941978
-26.00 0.942461
-25.00 0.942951
-24.00 0.943448
-23.00 0.943950
-22.00 0.944459
-21.00 0.944974
-20.00 0.945495
-19.00 0.946022
-18.00 0.946554
-17.00 0.947092
-16.00 0.947635
-15.00 0.948184
-14.00 0.948737
-13.00 0.949295
-12.00 0.949858
-11.00 0.950425
-10.00 0.950996
-9.00 0.951572
-8.00 0.952151
-7.00 0.952734
-6.00 0.953321
-5.00 0.953911
-4.00 0.954505
-3.00 0.955101
-2.00 0.955701
-1.00 0.956303
0.00 0.956907
1.00 0.957514
2.00 0.958123
3.00 0.958733
4.00 0.959346
5.00 0.959960
6.00 0.960576
7.00 0.961192
8.00 0.961810
9.00 0.962429
10.00 0.963048
11.00 0.963667
12.00 0.964287
13.00 0.964907
14.00 0.965527
15.00 0.966146
16.00 0.966765
17.00 0.967384
18.00 0.968001
19.00 0.968617
20.00 0.969232
21.00 0.969846
22.00 0.970458
23.00 0.971068
24.00 0.971676
25.00 0.972282
26.00 0.972886
27.00 0.973487
28.00 0.974085
29.00 0.974680
30.00 0.975272
31.00 0.975861
32.00 0.976447
33.00 0.977029
34.00 0.977607
35.00 0.978181
36.00 0.978751
37.00 0.979316
38.00 0.979877
39.00 0.980433
40.00 0.980985
41.00 0.981531
42.00 0.982072
43.00 0.982608
44.00 0.983138
45.00 0.983663
46.00 0.984182
47.00 0.984695
48.00 0.985201
49.00 0.985702
50.00 0.986196
51.00 0.986683
52.00 0.987163
53.00 0.987637
54.00 0.988103
55.00 0.988563
56.00 0.989015
57.00 0.989459
58.00 0.989896
59.00 0.990325
60.00 0.990747
61.00 0.991160
62.00 0.991565
63.00 0.991962
64.00 0.992350
65.00 0.992731
66.00 0.993102
67.00 0.993465
68.00 0.993819
69.00 0.994164
70.00 0.994500
71.00 0.994826
72.00 0.995144
73.00 0.995452
74.00 0.995751
75.00 0.996040
76.00 0.996320
77.00 0.996590
78.00 0.996850
79.00 0.997100
80.00 0.997340
81.00 0.997571
82.00 0.997791
83.00 0.998001
84.00 0.998201
85.00 0.998391
86.00 0.998570
87.00 0.998739
88.00 0.998897
89.00 0.999045
90.00 0.999183
91.00 0.999310
92.00 0.999426
93.00 0.999532
94.00 0.999627
95.00 0.999711
96.00 0.999785
97.00 0.999847
98.00 0.999899
99.00 0.999941
100.00 0.999971
101.00 0.999991
102.00 0.999999
103.00 0.999997
104.00 0.999985
105.00 0.999961
106.00 0.999926
107.00 0.999881
108.00 0.999825
109.00 0.999758
110.00 0.999681
111.00 0.999593
112.00 0.999494
113.00 0.999384
114.00 0.999264
115.00 0.999133
116.00 0.998991
117.00 0.998839
118.00 0.998677
119.00 0.998504
120.00 0.998321
121.00 0.998128
122.00 0.997924
123.00 0.997710
124.00 0.997486
125.00 0.997252
126.00 0.997008
127.00 0.996754
128.00 0.996490
129.00 0.996216
130.00 0.995933
131.00 0.995640
132.00 0.995338
133.00 0.995026
134.00 0.994705
135.00 0.994375
136.00 0.994036
137.00 0.993688
138.00 0.993330
139.00 0.992964
140.00 0.992590
141.00 0.992206
142.00 0.991815
143.00 0.991415
144.00 0.991006
145.00 0.990590
146.00 0.990166
147.00 0.989734
148.00 0.989294
149.00 0.988847
150.00 0.988392
151.00 0.987930
152.00 0.987461
153.00 0.986985
154.00 0.986502
155.00 0.986012
156.00 0.985516
157.00 0.985013
158.00 0.984504
159.00 0.983989
160.00 0.983468
161.00 0.982941
162.00 0.982409
163.00 0.981871
164.00 0.981328
165.00 0.980779
166.00 0.980226
167.00 0.979668
168.00 0.979105
169.00 0.978538
170.00 0.977967
171.00 0.977391
172.00 0.976812
173.00 0.976229
174.00 0.975642
175.00 0.975052
176.00 0.974458
177.00 0.973862
178.00 0.973263
179.00 0.972661
180.00 0.972056

==> images/geometry/mic03.csv <==
angle mag
-180.00 0.795101
-179.00 0.802568
-178.00 0.809926
-177.00 0.817172
-176.00 0.824305
-175.00 0.831322
-174.00 0.838221
-173.00 0.845000
-172.00 0.851658
-171.00 0.858191
-170.00 0.864598
-169.00 0.870877
-168.00 0.877027
-167.00 0.883044
-166.00 0.888928
-165.00 0.894677
-164.00 0.900289
-163.00 0.905761
-162.00 0.911093
-161.00 0.916283
-160.00 0.921330
-159.00 0.926231
-158.00 0.930985
-157.00 0.935591
-156.00 0.940048
-155.00 0.944353
-154.00 0.948507
-153.00 0.952506
-152.00 0.956351
-151.00 0.960041
-150.00 0.963573
-149.00 0.966947
-148.00 0.970161
-147.00 0.973216
-146.00 0.976110
-145.00 0.978841
-144.00 0.981410
-143.00 0.983815
-142.00 0.986056
-141.00 0.988133
-140.00 0.990043
-139.00 0.991787
-138.00 0.993365
-137.00 0.994775
-136.00 0.996018
-135.00 0.997093
-134.00 0.997999
-133.00 0.998737
-132.00 0.999306
-131.00 0.999706
-130.00 0.999937
-129.00 0.999998
-128.00 0.999891
-127.00 0.999614
-126.00 0.999168
-125.00 0.998553
-124.00 0.997770
-123.00 0.996818
-122.00 0.995697
-121.00 0.994409
-120.00 0.992953
-119.00 0.991330
-118.00 0.989541
-117.00 0.987585
-116.00 0.985465
-115.00 0.983179
-114.00 0.980729
-113.00 0.978116
-112.00 0.975340
-111.00 0.972403
-110.00 0.969305
-109.00 0.966047
-108.00 0.962630
-107.00 0.959055
-106.00 0.955323
-105.00 0.951436
-104.00 0.947395
-103.00 0.943200
-102.00 0.938853
-101.00 0.934356
-100.00 0.929709
-99.00 0.924915
-98.00 0.919974
-97.00 0.914889
-96.00 0.909660
-95.00 0.904290
-94.00 0.898779
-93.00 0.893130
-92.00 0.887345
-91.00 0.881424
-90.00 0.875371
-89.00 0.869186
-88.00 0.862872
-87.00 0.856430
-86.00 0.849863
-85.00 0.843172
-84.00 0.836360
-83.00 0.829429
-82.00 0.822380
-81.00 0.815216
-80.00 0.807940
-79.00 0.800552
-78.00 0.793056
-77.00 0.785454
-76.00 0.777748
-75.00 0.769941
-74.00 0.762034
-73.00 0.754031
-72.00 0.745933
-71.00 0.737744
-70.00 0.729465
-69.00 0.721099
-68.00 0.712649
-67.00 0.704118
-66.00 0.695507
-65.00 0.686820
-64.00 0.678059
-63.00 0.669227
-62.00 0.660327
-61.00 0.651360
-60.00 0.642331
-59.00 0.633241
-58.00 0.624094
-57.00 0.614893
-56.00 0.605639
-55.00 0.596336
-54.00 0.586987
-53.00 0.577595
-52.00 0.568162
-51.00 0.558691
-50.00 0.549185
-49.00 0.539648
-48.00 0.530082
-47.00 0.520489
-46.00 0.510874
-45.00 0.501238
-44.00 0.491585
-43.00 0.481917
-42.00 0.472239
-41.00 0.462551
-40.00 0.452859
-39.00 0.443163
-38.00 0.433468
-37.00 0.423777
-36.00 0.414091
-35.00 0.404415
-34.00 0.394751
-33.00 0.385103
-32.00 0.375472
-31.00 0.365863
-30.00 0.356277
-29.00 0.346718
-28.00 0.337189
-27.00 0.327693
-26.00 0.318232
-25.00 0.308810
-24.00 0.299429
-23.00 0.290092
-22.00 0.280802
-21.00 0.271563
-20.00 0.262375
-19.00 0.253244
-18.00 0.244170
-17.00 0.235158
-16.00 0.226209
-15.00 0.217327
-14.00 0.208514
-13.00 0.199773
-12.00 0.191106
-11.00 0.182517
-10.00 0.174007
-9.00 0.165580
-8.00 0.157237
-7.00 0.148983
-6.00 0.140818
-5.00 0.132746
-4.00 0.124768
-3.00 0.116888
-2.00 0.109108
-1.00 0.101430
0.00 0.093857
1.00 0.086390
2.00 0.079032
3.00 0.071786
4.00 0.064653
5.00 0.057636
6.00 0.050737
7.00 0.043958
8.00 0.037300
9.00 0.030767
10.00 0.024360
11.00 0.018081
12.00 0.011931
13.00 0.005914
14.00 0.000029
15.00 0.005719
16.00 0.011331
17.00 0.016803
18.00 0.022136
19.00 0.027326
20.00 0.032372
21.00 0.037273
22.00 0.042027
23.00 0.046633
24.00 0.051090
25.00 0.055396
26.00 0.059549
27.00 0.063549
28.00 0.067394
29.00 0.071083
30.00 0.074615
31.00 0.077989
32.00 0.081203
33.00 0.084258
34.00 0.087152
35.00 0.089883
36.00 0.092452
37.00 0.094858
38.00 0.097099
39.00 0.099175
40.00 0.101085
41.00 0.102829
42.00 0.104407
43.00 0.105817
44.00 0.107060
45.00 0.108135
46.00 0.109041
47.00 0.109779
48.00 0.110348
49.00 0.110748
50.00 0.110979
51.00 0.111041
52.00 0.110933
53.00 0.110656
54.00 0.110210
55.00 0.109596
56.00 0.108812
57.00 0.107860
58.00 0.106739
59.00 0.105451
60.00 0.103995
61.00 0.102373
62.00 0.100583
63.00 0.098628
64.00 0.096507
65.00 0.094221
66.00 0.091771
67.00 0.089158
68.00 0.086382
69.00 0.083445
70.00 0.080347
71.00 0.077089
72.00 0.073672
73.00 0.070097
74.00 0.066365
75.00 0.062478
76.00 0.058437
77.00 0.054242
78.00 0.049895
79.00 0.045398
80.00 0.040752
81.00 0.035957
82.00 0.031017
83.00 0.025931
84.00 0.020702
85.00 0.015332
86.00 0.009821
87.00 0.004172
88.00 0.001613
89.00 0.007534
90.00 0.013587
91.00 0.019772
92.00 0.026086
93.00 0.032528
94.00 0.039095
95.00 0.045786
96.00 0.052598
97.00 0.059529
98.00 0.066578
99.00 0.073742
100.00 0.081018
101.00 0.088406
102.00 0.095902
103.00 0.103504
104.00 0.111210
105.00 0.119017
106.00 0.126924
107.00 0.134927
108.00 0.143025
109.00 0.151214
110.00 0.159493
111.00 0.167859
112.00 0.176308
113.00 0.184840
114.00 0.193451
115.00 0.202138
116.00 0.210899
117.00 0.219731
118.00 0.228631
119.00 0.237598
120.00 0.246627
121.00 0.255716
122.00 0.264864
123.00 0.274065
124.00 0.283319
125.00 0.292622
126.00 0.301971
127.00 0.311363
128.00 0.320796
129.00 0.330267
130.00 0.339772
131.00 0.349310
132.00 0.358876
133.00 0.368468
134.00 0.378084
135.00 0.387720
136.00 0.397373
137.00 0.407040
138.00 0.416719
139.00 0.426407
140.00 0.436099
141.00 0.445795
142.00 0.455490
143.00 0.465181
144.00 0.474867
145.00 0.484543
146.00 0.494206
147.00 0.503855
148.00 0.513486
149.00 0.523095
150.00 0.532681
151.00 0.542240
152.00 0.551769
153.00 0.561265
154.00 0.570726
155.00 0.580148
156.00 0.589529
157.00 0.598866
158.00 0.608155
159.00 0.617395
160.00 0.626582
161.00 0.635714
162.00 0.644788
163.00 0.653800
164.00 0.662749
165.00 0.671631
166.00 0.680444
167.00 0.689185
168.00 0.697852
169.00 0.706441
170.00 0.714951
171.00 0.723378
172.00 0.731720
173.00 0.739975
174.00 0.748140
175.00 0.756212
176.00 0.764190
177.00 0.772070
178.00 0.779850
179.00 0.787528
180.00 0.795101

==> images/geometry/mic04.csv <==
angle mag
-180.00 0.849398
-179.00 0.844638
-178.00 0.839827
-177.00 0.834968
-176.00 0.830062
-175.00 0.825111
-174.00 0.820115
-173.00 0.815077
-172.00 0.809997
-171.00 0.804878
-170.00 0.799722
-169.00 0.794528
-168.00 0.789300
-167.00 0.784039
-166.00 0.778747
-165.00 0.773424
-164.00 0.768073
-163.00 0.762695
-162.00 0.757292
-161.00 0.751866
-160.00 0.746418
-159.00 0.740950
-158.00 0.735463
-157.00 0.729960
-156.00 0.724441
-155.00 0.718910
-154.00 0.713366
-153.00 0.707812
-152.00 0.702250
-151.00 0.696681
-150.00 0.691107
-149.00 0.685530
-148.00 0.679952
-147.00 0.674373
-146.00 0.668797
-145.00 0.663224
-144.00 0.657656
-143.00 0.652095
-142.00 0.646542
-141.00 0.641000
-140.00 0.635470
-139.00 0.629954
-138.00 0.624453
-137.00 0.618969
-136.00 0.613503
-135.00 0.608058
-134.00 0.602635
-133.00 0.597236
-132.00 0.591862
-131.00 0.586515
-130.00 0.581197
-129.00 0.575909
-128.00 0.570652
-127.00 0.565429
-126.00 0.560241
-125.00 0.555090
-124.00 0.549977
-123.00 0.544903
-122.00 0.539871
-121.00 0.534882
-120.00 0.529936
-119.00 0.525037
-118.00 0.520185
-117.00 0.515382
-116.00 0.510629
-115.00 0.505928
-114.00 0.501280
-113.00 0.496686
-112.00 0.492148
-111.00 0.487668
-110.00 0.483246
-109.00 0.478885
-108.00 0.474585
-107.00 0.470347
-106.00 0.466174
-105.00 0.462065
-104.00 0.458024
-103.00 0.454049
-102.00 0.450144
-101.00 0.446309
-100.00 0.442546
-99.00 0.438854
-98.00 0.435237
-97.00 0.431694
-96.00 0.428226
-95.00 0.424836
-94.00 0.421523
-93.00 0.418289
-92.00 0.415135
-91.00 0.412062
-90.00 0.409071
-89.00 0.406162
-88.00 0.403336
-87.00 0.400595
-86.00 0.397940
-85.00 0.395370
-84.00 0.392887
-83.00 0.390492
-82.00 0.388185
-81.00 0.385967
-80.00 0.383838
-79.00 0.381800
-78.00 0.379853
-77.00 0.377998
-76.00 0.376234
-75.00 0.374563
-74.00 0.372986
-73.00 0.371502
-72.00 0.370112
-71.00 0.368816
-70.00 0.367616
-69.00 0.366511
-68.00 0.365501
-67.00 0.364587
-66.00 0.363770
-65.00 0.363048
-64.00 0.362424
-63.00 0.361896
-62.00 0.361466
-61.00 0.361132
-60.00 0.360896
-59.00 0.360757
-58.00 0.360715
-57.00 0.360771
-56.00 0.360924
-55.00 0.361174
-54.00 0.361522
-53.00 0.361967
-52.00 0.362509
-51.00 0.363147
-50.00 0.363882
-49.00 0.364714
-48.00 0.365642
-47.00 0.366665
-46.00 0.367784
-45.00 0.368999
-44.00 0.370308
-43.00 0.371712
-42.00 0.373209
-41.00 0.374801
-40.00 0.376485
-39.00 0.378262
-38.00 0.380131
-37.00 0.382091
-36.00 0.384142
-35.00 0.386284
-34.00 0.388515
-33.00 0.390835
-32.00 0.393243
-31.00 0.395738
-30.00 0.398321
-29.00 0.400989
-28.00 0.403742
-27.00 0.406579
-26.00 0.409500
-25.00 0.412504
-24.00 0.415589
-23.00 0.418754
-22.00 0.422000
-21.00 0.425324
-20.00 0.428726
-19.00 0.432204
-18.00 0.435758
-17.00 0.439386
-16.00 0.443088
-15.00 0.446863
-14.00 0.450708
-13.00 0.454623
-12.00 0.458607
-11.00 0.462659
-10.00 0.466776
-9.00 0.470959
-8.00 0.475206
-7.00 0.479515
-6.00 0.483886
-5.00 0.488316
-4.00 0.492805
-3.00 0.497350
-2.00 0.501952
-1.00 0.506608
0.00 0.511317
1.00 0.516077
2.00 0.520888
3.00 0.525747
4.00 0.530653
5.00 0.535604
6.00 0.540600
7.00 0.545638
8.00 0.550718
9.00 0.555837
10.00 0.560993
11.00 0.566187
12.00 0.571415
13.00 0.576676
14.00 0.581968
15.00 0.587291
16.00 0.592642
17.00 0.598020
18.00 0.603423
19.00 0.608849
20.00 0.614297
21.00 0.619765
22.00 0.625252
23.00 0.630755
24.00 0.636274
25.00 0.641805
26.00 0.647349
27.00 0.652903
28.00 0.658465
29.00 0.664034
30.00 0.669607
31.00 0.675184
32.00 0.680763
33.00 0.686342
34.00 0.691918
35.00 0.697491
36.00 0.703059
37.00 0.708620
38.00 0.714173
39.00 0.719715
40.00 0.725245
41.00 0.730761
42.00 0.736262
43.00 0.741746
44.00 0.747212
45.00 0.752657
46.00 0.758079
47.00 0.763479
48.00 0.768853
49.00 0.774200
50.00 0.779518
51.00 0.784806
52.00 0.790063
53.00 0.795286
54.00 0.800474
55.00 0.805625
56.00 0.810738
57.00 0.815812
58.00 0.820844
59.00 0.825833
60.00 0.830779
61.00 0.835678
62.00 0.840530
63.00 0.845333
64.00 0.850086
65.00 0.854787
66.00 0.859435
67.00 0.864029
68.00 0.868567
69.00 0.873047
70.00 0.877469
71.00 0.881830
72.00 0.886130
73.00 0.890368
74.00 0.894541
75.00 0.898650
76.00 0.902691
77.00 0.906665
78.00 0.910571
79.00 0.914406
80.00 0.918169
81.00 0.921861
82.00 0.925478
83.00 0.929021
84.00 0.932489
85.00 0.935879
86.00 0.939192
87.00 0.942426
88.00 0.945580
89.00 0.948653
90.00 0.951644
91.00 0.954553
92.00 0.957379
93.00 0.960120
94.00 0.962775
95.00 0.965345
96.00 0.967828
97.00 0.970223
98.00 0.972530
99.00 0.974748
100.00 0.976877
101.00 0.978915
102.00 0.980862
103.00 0.982717
104.00 0.984481
105.00 0.986151
106.00 0.987729
107.00 0.989213
108.00 0.990603
109.00 0.991899
110.00 0.993099
111.00 0.994204
112.00 0.995214
113.00 0.996128
114.00 0.996945
115.00 0.997667
116.00 0.998291
117.00 0.998819
118.00 0.999249
119.00 0.999583
120.00 0.999819
121.00 0.999958
122.00 1.000000
123.00 0.999944
124.00 0.999791
125.00 0.999540
126.00 0.999193
127.00 0.998748
128.00 0.998206
129.00 0.997568
130.00 0.996833
131.00 0.996001
132.00 0.995073
133.00 0.994050
134.00 0.992930
135.00 0.991716
136.00 0.990407
137.00 0.989003
138.00 0.987506
139.00 0.985914
140.00 0.984230
141.00 0.982453
142.00 0.980584
143.00 0.978624
144.00 0.976573
145.00 0.974431
146.00 0.972200
147.00 0.969880
148.00 0.967472
149.00 0.964977
150.00 0.962394
151.00 0.959726
152.00 0.956973
153.00 0.954135
154.00 0.951215
155.00 0.948211
156.00 0.945126
157.00 0.941960
158.00 0.938715
159.00 0.935391
160.00 0.931989
161.00 0.928511
162.00 0.924957
163.00 0.921328
164.00 0.917627
165.00 0.913852
166.00 0.910007
167.00 0.906092
168.00 0.902108
169.00 0.898056
170.00 0.893938
171.00 0.889756
172.00 0.885509
173.00 0.881200
174.00 0.876829
175.00 0.872399
176.00 0.867910
177.00 0.863365
178.00 0.858763
179.00 0.854107
180.00 0.849398

==> images/geometry/mic05.csv <==
angle mag
-180.00 0.086688
-179.00 0.091780
-178.00 0.096995
-177.00 0.102331
-176.00 0.107789
-175.00 0.113365
-174.00 0.119059
-173.00 0.124868
-172.00 0.130790
-171.00 0.136824
-170.00 0.142969
-169.00 0.149221
-168.00 0.155580
-167.00 0.162042
-166.00 0.168608
-165.00 0.175273
-164.00 0.182037
-163.00 0.188897
-162.00 0.195851
-161.00 0.202897
-160.00 0.210033
-159.00 0.217257
-158.00 0.224566
-157.00 0.231958
-156.00 0.239432
-155.00 0.246984
-154.00 0.254612
-153.00 0.262315
-152.00 0.270089
-151.00 0.277933
-150.00 0.285844
-149.00 0.293819
-148.00 0.301857
-147.00 0.309954
-146.00 0.318109
-145.00 0.326318
-144.00 0.334580
-143.00 0.342891
-142.00 0.351249
-141.00 0.359653
-140.00 0.368098
-139.00 0.376583
-138.00 0.385105
-137.00 0.393661
-136.00 0.402249
-135.00 0.410866
-134.00 0.419509
-133.00 0.428177
-132.00 0.436865
-131.00 0.445573
-130.00 0.454296
-129.00 0.463032
-128.00 0.471779
-127.00 0.480534
-126.00 0.489295
-125.00 0.498058
-124.00 0.506821
-123.00 0.515581
-122.00 0.524336
-121.00 0.533082
-120.00 0.541818
-119.00 0.550541
-118.00 0.559248
-117.00 0.567936
-116.00 0.576602
-115.00 0.585245
-114.00 0.593861
-113.00 0.602448
-112.00 0.611003
-111.00 0.619523
-110.00 0.628006
-109.00 0.636450
-108.00 0.644852
-107.00 0.653209
-106.00 0.661518
-105.00 0.669778
-104.00 0.677985
-103.00 0.686138
-102.00 0.694233
-101.00 0.702268
-100.00 0.710241
-99.00 0.718149
-98.00 0.725991
-97.00 0.733763
-96.00 0.741462
-95.00 0.749088
-94.00 0.756638
-93.00 0.764108
-92.00 0.771497
-91.00 0.778803
-90.00 0.786024
-89.00 0.793156
-88.00 0.800199
-87.00 0.807150
-86.00 0.814006
-85.00 0.820766
-84.00 0.827428
-83.00 0.833990
-82.00 0.840449
-81.00 0.846803
-80.00 0.853052
-79.00 0.859192
-78.00 0.865222
-77.00 0.871140
-76.00 0.876945
-75.00 0.882634
-74.00 0.888206
-73.00 0.893659
-72.00 0.898992
-71.00 0.904202
-70.00 0.909288
-69.00 0.914250
-68.00 0.919084
-67.00 0.923790
-66.00 0.928367
-65.00 0.932812
-64.00 0.937125
-63.00 0.941304
-62.00 0.945348
-61.00 0.949255
-60.00 0.953025
-59.00 0.956657
-58.00 0.960149
-57.00 0.963499
-56.00 0.966709
-55.00 0.969775
-54.00 0.972697
-53.00 0.975475
-52.00 0.978108
-51.00 0.980594
-50.00 0.982933
-49.00 0.985125
-48.00 0.987168
-47.00 0.989062
-46.00 0.990806
-45.00 0.992400
-44.00 0.993844
-43.00 0.995136
-42.00 0.996277
-41.00 0.997266
-40.00 0.998103
-39.00 0.998788
-38.00 0.999320
-37.00 0.999700
-36.00 0.999926
-35.00 1.000000
-34.00 0.999921
-33.00 0.999688
-32.00 0.999303
-31.00 0.998766
-30.00 0.998075
-29.00 0.997232
-28.00 0.996238
-27.00 0.995091
-26.00 0.993793
-25.00 0.992344
-24.00 0.990744
-23.00 0.988994
-22.00 0.987095
-21.00 0.985046
-20.00 0.982849
-19.00 0.980505
-18.00 0.978013
-17.00 0.975375
-16.00 0.972592
-15.00 0.969664
-14.00 0.966592
-13.00 0.963378
-12.00 0.960022
-11.00 0.956525
-10.00 0.952888
-9.00 0.949113
-8.00 0.945200
-7.00 0.941151
-6.00 0.936967
-5.00 0.932650
-4.00 0.928199
-3.00 0.923618
-2.00 0.918907
-1.00 0.914068
0.00 0.909102
1.00 0.904011
2.00 0.898796
3.00 0.893459
4.00 0.888002
5.00 0.882425
6.00 0.876732
7.00 0.870923
8.00 0.865001
9.00 0.858966
10.00 0.852822
11.00 0.846570
12.00 0.840211
13.00 0.833748
14.00 0.827183
15.00 0.820518
16.00 0.813754
17.00 0.806894
18.00 0.799940
19.00 0.792894
20.00 0.785758
21.00 0.778534
22.00 0.771225
23.00 0.763833
24.00 0.756359
25.00 0.748807
26.00 0.741179
27.00 0.733476
28.00 0.725701
29.00 0.717858
30.00 0.709947
31.00 0.701971
32.00 0.693934
33.00 0.685837
34.00 0.677682
35.00 0.669473
36.00 0.661211
37.00 0.652900
38.00 0.644541
39.00 0.636138
40.00 0.627693
41.00 0.619208
42.00 0.610686
43.00 0.602130
44.00 0.593542
45.00 0.584925
46.00 0.576281
47.00 0.567614
48.00 0.558925
49.00 0.550218
50.00 0.541495
51.00 0.532758
52.00 0.524011
53.00 0.515256
54.00 0.506496
55.00 0.497733
56.00 0.488970
57.00 0.480210
58.00 0.471455
59.00 0.462708
60.00 0.453972
61.00 0.445250
62.00 0.436543
63.00 0.427855
64.00 0.419189
65.00 0.410546
66.00 0.401930
67.00 0.393343
68.00 0.384788
69.00 0.376268
70.00 0.367784
71.00 0.359341
72.00 0.350939
73.00 0.342582
74.00 0.334273
75.00 0.326013
76.00 0.317806
77.00 0.309653
78.00 0.301558
79.00 0.293523
80.00 0.285550
81.00 0.277641
82.00 0.269800
83.00 0.262028
84.00 0.254328
85.00 0.246702
86.00 0.239153
87.00 0.231683
88.00 0.224293
89.00 0.216987
90.00 0.209767
91.00 0.202634
92.00 0.195592
93.00 0.188641
94.00 0.181785
95.00 0.175024
96.00 0.168363
97.00 0.161801
98.00 0.155342
99.00 0.148987
100.00 0.142739
101.00 0.136599
102.00 0.130569
103.00 0.124650
104.00 0.118846
105.00 0.113157
106.00 0.107585
107.00 0.102132
108.00 0.096799
109.00 0.091589
110.00 0.086502
111.00 0.081541
112.00 0.076707
113.00 0.072001
114.00 0.067424
115.00 0.062979
116.00 0.058666
117.00 0.054487
118.00 0.050443
119.00 0.046536
120.00 0.042765
121.00 0.039134
122.00 0.035642
123.00 0.032291
124.00 0.029082
125.00 0.026016
126.00 0.023093
127.00 0.020315
128.00 0.017683
129.00 0.015197
130.00 0.012858
131.00 0.010666
132.00 0.008623
133.00 0.006729
134.00 0.004985
135.00 0.003391
136.00 0.001947
137.00 0.000655
138.00 0.000486
139.00 0.001476
140.00 0.002313
141.00 0.002997
142.00 0.003530
143.00 0.003909
144.00 0.004136
145.00 0.004209
146.00 0.004130
147.00 0.003898
148.00 0.003513
149.00 0.002975
150.00 0.002284
151.00 0.001442
152.00 0.000447
153.00 0.000700
154.00 0.001998
155.00 0.003447
156.00 0.005047
157.00 0.006797
158.00 0.008696
159.00 0.010745
160.00 0.012942
161.00 0.015286
162.00 0.017778
163.00 0.020416
164.00 0.023199
165.00 0.026127
166.00 0.029199
167.00 0.032413
168.00 0.035769
169.00 0.039266
170.00 0.042903
171.00 0.046678
172.00 0.050591
173.00 0.054640
174.00 0.058824
175.00 0.063141
176.00 0.067591
177.00 0.072173
178.00 0.076883
179.00 0.081723
180.00 0.086688

==> images/geometry/mic06.csv <==
angle mag
-180.00 0.023281
-179.00 0.028509
-178.00 0.033871
-177.00 0.039365
-176.00 0.044989
-175.00 0.050741
-174.00 0.056620
-173.00 0.062624
-172.00 0.068752
-171.00 0.075000
-170.00 0.081368
-169.00 0.087854
-168.00 0.094455
-167.00 0.101169
-166.00 0.107995
-165.00 0.114930
-164.00 0.121972
-163.00 0.129119
-162.00 0.136369
-161.00 0.143720
-160.00 0.151169
-159.00 0.158715
-158.00 0.166354
-157.00 0.174085
-156.00 0.181905
-155.00 0.189812
-154.00 0.197803
-153.00 0.205876
-152.00 0.214029
-151.00 0.222259
-150.00 0.230563
-149.00 0.238939
-148.00 0.247385
-147.00 0.255897
-146.00 0.264474
-145.00 0.273113
-144.00 0.281810
-143.00 0.290564
-142.00 0.299372
-141.00 0.308230
-140.00 0.317137
-139.00 0.326089
-138.00 0.335085
-137.00 0.344120
-136.00 0.353193
-135.00 0.362301
-134.00 0.371440
-133.00 0.380609
-132.00 0.389804
-131.00 0.399022
-130.00 0.408261
-129.00 0.417518
-128.00 0.426789
-127.00 0.436073
-126.00 0.445367
-125.00 0.454667
-124.00 0.463970
-123.00 0.473275
-122.00 0.482578
-121.00 0.491875
-120.00 0.501166
-119.00 0.510445
-118.00 0.519712
-117.00 0.528962
-116.00 0.538194
-115.00 0.547404
-114.00 0.556589
-113.00 0.565747
-112.00 0.574875
-111.00 0.583969
-110.00 0.593029
-109.00 0.602049
-108.00 0.611029
-107.00 0.619965
-106.00 0.628854
-105.00 0.637694
-104.00 0.646481
-103.00 0.655214
-102.00 0.663890
-101.00 0.672506
-100.00 0.681059
-99.00 0.689546
-98.00 0.697966
-97.00 0.706316
-96.00 0.714593
-95.00 0.722794
-94.00 0.730917
-93.00 0.738960
-92.00 0.746920
-91.00 0.754794
-90.00 0.762581
-89.00 0.770278
-88.00 0.777882
-87.00 0.785392
-86.00 0.792804
-85.00 0.800118
-84.00 0.807330
-83.00 0.814438
-82.00 0.821440
-81.00 0.828334
-80.00 0.835118
-79.00 0.841790
-78.00 0.848348
-77.00 0.854790
-76.00 0.861113
-75.00 0.867317
-74.00 0.873398
-73.00 0.879356
-72.00 0.885187
-71.00 0.890892
-70.00 0.896467
-69.00 0.901912
-68.00 0.907224
-67.00 0.912401
-66.00 0.917443
-65.00 0.922348
-64.00 0.927114
-63.00 0.931740
-62.00 0.936225
-61.00 0.940566
-60.00 0.944763
-59.00 0.948815
-58.00 0.952719
-57.00 0.956476
-56.00 0.960083
-55.00 0.963541
-54.00 0.966847
-53.00 0.970001
-52.00 0.973001
-51.00 0.975847
-50.00 0.978539
-49.00 0.981074
-48.00 0.983453
-47.00 0.985674
-46.00 0.987738
-45.00 0.989642
-44.00 0.991388
-43.00 0.992974
-42.00 0.994399
-41.00 0.995664
-40.00 0.996768
-39.00 0.997710
-38.00 0.998491
-37.00 0.999109
-36.00 0.999566
-35.00 0.999860
-34.00 0.999992
-33.00 0.999962
-32.00 0.999769
-31.00 0.999414
-30.00 0.998896
-29.00 0.998217
-28.00 0.997376
-27.00 0.996373
-26.00 0.995209
-25.00 0.993883
-24.00 0.992398
-23.00 0.990752
-22.00 0.988947
-21.00 0.986983
-20.00 0.984860
-19.00 0.982579
-18.00 0.980142
-17.00 0.977548
-16.00 0.974798
-15.00 0.971894
-14.00 0.968836
-13.00 0.965625
-12.00 0.962262
-11.00 0.958748
-10.00 0.955085
-9.00 0.951272
-8.00 0.947313
-7.00 0.943206
-6.00 0.938955
-5.00 0.934560
-4.00 0.930022
-3.00 0.925344
-2.00 0.920525
-1.00 0.915569
0.00 0.910476
1.00 0.905247
2.00 0.899886
3.00 0.894392
4.00 0.888768
5.00 0.883015
6.00 0.877136
7.00 0.871132
8.00 0.865005
9.00 0.858756
10.00 0.852388
11.00 0.845903
12.00 0.839302
13.00 0.832588
14.00 0.825762
15.00 0.818827
16.00 0.811785
17.00 0.804638
18.00 0.797387
19.00 0.790037
20.00 0.782587
21.00 0.775042
22.00 0.767402
23.00 0.759672
24.00 0.751852
25.00 0.743945
26.00 0.735953
27.00 0.727880
28.00 0.719728
29.00 0.711498
30.00 0.703194
31.00 0.694817
32.00 0.686372
33.00 0.677859
34.00 0.669282
35.00 0.660644
36.00 0.651946
37.00 0.643193
38.00 0.634385
39.00 0.625526
40.00 0.616620
41.00 0.607667
42.00 0.598672
43.00 0.589636
44.00 0.580563
45.00 0.571456
46.00 0.562316
47.00 0.553148
48.00 0.543953
49.00 0.534735
50.00 0.525496
51.00 0.516239
52.00 0.506967
53.00 0.497683
54.00 0.488390
55.00 0.479090
56.00 0.469786
57.00 0.460482
58.00 0.451179
59.00 0.441881
60.00 0.432591
61.00 0.423311
62.00 0.414045
63.00 0.404794
64.00 0.395563
65.00 0.386353
66.00 0.377168
67.00 0.368010
68.00 0.358882
69.00 0.349787
70.00 0.340728
71.00 0.331707
72.00 0.322727
73.00 0.313792
74.00 0.304903
75.00 0.296063
76.00 0.287275
77.00 0.278542
78.00 0.269866
79.00 0.261251
80.00 0.252698
81.00 0.244210
82.00 0.235790
83.00 0.227441
84.00 0.219164
85.00 0.210963
86.00 0.202840
87.00 0.194797
88.00 0.186837
89.00 0.178962
90.00 0.171176
91.00 0.163479
92.00 0.155874
93.00 0.148365
94.00 0.140952
95.00 0.133639
96.00 0.126427
97.00 0.119319
98.00 0.112317
99.00 0.105422
100.00 0.098638
101.00 0.091966
102.00 0.085408
103.00 0.078967
104.00 0.072643
105.00 0.066440
106.00 0.060359
107.00 0.054401
108.00 0.048569
109.00 0.042865
110.00 0.037289
111.00 0.031845
112.00 0.026533
113.00 0.021355
114.00 0.016313
115.00 0.011408
116.00 0.006642
117.00 0.002016
118.00 0.002468
119.00 0.006809
120.00 0.011006
121.00 0.015058
122.00 0.018963
123.00 0.022719
124.00 0.026327
125.00 0.029784
126.00 0.033090
127.00 0.036244
128.00 0.039244
129.00 0.042091
130.00 0.044782
131.00 0.047317
132.00 0.049696
133.00 0.051918
134.00 0.053981
135.00 0.055886
136.00 0.057631
137.00 0.059217
138.00 0.060643
139.00 0.061907
140.00 0.063011
141.00 0.063953
142.00 0.064734
143.00 0.065353
144.00 0.065809
145.00 0.066104
146.00 0.066236
147.00 0.066205
148.00 0.066012
149.00 0.065657
150.00 0.065140
151.00 0.064460
152.00 0.063619
153.00 0.062616
154.00 0.061452
155.00 0.060127
156.00 0.058641
157.00 0.056996
158.00 0.055190
159.00 0.053226
160.00 0.051103
161.00 0.048823
162.00 0.046385
163.00 0.043791
164.00 0.041042
165.00 0.038137
166.00 0.035079
167.00 0.031868
168.00 0.028506
169.00 0.024992
170.00 0.021328
171.00 0.017516
172.00 0.013556
173.00 0.009450
174.00 0.005198
175.00 0.000803
176.00 0.003734
177.00 0.008413
178.00 0.013231
179.00 0.018188
180.00 0.023281

==> images/geometry/mic07.csv <==
angle mag
-180.00 0.118053
-179.00 0.109588
-178.00 0.100987
-177.00 0.092252
-176.00 0.083387
-175.00 0.074393
-174.00 0.065274
-173.00 0.056032
-172.00 0.046671
-171.00 0.037192
-170.00 0.027599
-169.00 0.017895
-168.00 0.008083
-167.00 0.001835
-166.00 0.011855
-165.00 0.021974
-164.00 0.032189
-163.00 0.042497
-162.00 0.052895
-161.00 0.063380
-160.00 0.073948
-159.00 0.084596
-158.00 0.095322
-157.00 0.106121
-156.00 0.116991
-155.00 0.127927
-154.00 0.138928
-153.00 0.149989
-152.00 0.161108
-151.00 0.172280
-150.00 0.183502
-149.00 0.194771
-148.00 0.206084
-147.00 0.217437
-146.00 0.228826
-145.00 0.240249
-144.00 0.251701
-143.00 0.263179
-142.00 0.274680
-141.00 0.286200
-140.00 0.297735
-139.00 0.309283
-138.00 0.320839
-137.00 0.332400
-136.00 0.343963
-135.00 0.355524
-134.00 0.367080
-133.00 0.378626
-132.00 0.390160
-131.00 0.401678
-130.00 0.413176
-129.00 0.424651
-128.00 0.436100
-127.00 0.447519
-126.00 0.458904
-125.00 0.470252
-124.00 0.481559
-123.00 0.492823
-122.00 0.504040
-121.00 0.515205
-120.00 0.526317
-119.00 0.537371
-118.00 0.548364
-117.00 0.559293
-116.00 0.570155
-115.00 0.580945
-114.00 0.591662
-113.00 0.602301
-112.00 0.612859
-111.00 0.623333
-110.00 0.633721
-109.00 0.644018
-108.00 0.654222
-107.00 0.664329
-106.00 0.674336
-105.00 0.684242
-104.00 0.694041
-103.00 0.703732
-102.00 0.713311
-101.00 0.722776
-100.00 0.732123
-99.00 0.741351
-98.00 0.750455
-97.00 0.759433
-96.00 0.768283
-95.00 0.777002
-94.00 0.785587
-93.00 0.794035
-92.00 0.802344
-91.00 0.810512
-90.00 0.818535
-89.00 0.826412
-88.00 0.834140
-87.00 0.841717
-86.00 0.849140
-85.00 0.856408
-84.00 0.863517
-83.00 0.870466
-82.00 0.877252
-81.00 0.883875
-80.00 0.890331
-79.00 0.896618
-78.00 0.902735
-77.00 0.908680
-76.00 0.914451
-75.00 0.920046
-74.00 0.925464
-73.00 0.930703
-72.00 0.935760
-71.00 0.940636
-70.00 0.945328
-69.00 0.949835
-68.00 0.954155
-67.00 0.958288
-66.00 0.962231
-65.00 0.965984
-64.00 0.969546
-63.00 0.972915
-62.00 0.976090
-61.00 0.979071
-60.00 0.981857
-59.00 0.984446
-58.00 0.986838
-57.00 0.989032
-56.00 0.991028
-55.00 0.992825
-54.00 0.994422
-53.00 0.995820
-52.00 0.997016
-51.00 0.998012
-50.00 0.998806
-49.00 0.999399
-48.00 0.999791
-47.00 0.999980
-46.00 0.999968
-45.00 0.999754
-44.00 0.999339
-43.00 0.998721
-42.00 0.997903
-41.00 0.996883
-40.00 0.995662
-39.00 0.994241
-38.00 0.992620
-37.00 0.990799
-36.00 0.988779
-35.00 0.986561
-34.00 0.984145
-33.00 0.981532
-32.00 0.978723
-31.00 0.975719
-30.00 0.972520
-29.00 0.969127
-28.00 0.965543
-27.00 0.961767
-26.00 0.957801
-25.00 0.953646
-24.00 0.949303
-23.00 0.944774
-22.00 0.940059
-21.00 0.935162
-20.00 0.930082
-19.00 0.924822
-18.00 0.919383
-17.00 0.913766
-16.00 0.907974
-15.00 0.902009
-14.00 0.895871
-13.00 0.889563
-12.00 0.883087
-11.00 0.876445
-10.00 0.869639
-9.00 0.862670
-8.00 0.855542
-7.00 0.848256
-6.00 0.840814
-5.00 0.833219
-4.00 0.825473
-3.00 0.817578
-2.00 0.809537
-1.00 0.801352
0.00 0.793026
1.00 0.784561
2.00 0.775960
3.00 0.767226
4.00 0.758360
5.00 0.749367
6.00 0.740247
7.00 0.731006
8.00 0.721644
9.00 0.712165
10.00 0.702572
11.00 0.692868
12.00 0.683056
13.00 0.673138
14.00 0.663119
15.00 0.652999
16.00 0.642784
17.00 0.632476
18.00 0.622078
19.00 0.611594
20.00 0.601025
21.00 0.590377
22.00 0.579652
23.00 0.568852
24.00 0.557983
25.00 0.547046
26.00 0.536045
27.00 0.524984
28.00 0.513866
29.00 0.502694
30.00 0.491471
31.00 0.480202
32.00 0.468889
33.00 0.457536
34.00 0.446147
35.00 0.434725
36.00 0.423273
37.00 0.411794
38.00 0.400294
39.00 0.388774
40.00 0.377238
41.00 0.365690
42.00 0.354134
43.00 0.342573
44.00 0.331010
45.00 0.319449
46.00 0.307894
47.00 0.296347
48.00 0.284813
49.00 0.273295
50.00 0.261797
51.00 0.250322
52.00 0.238873
53.00 0.227455
54.00 0.216070
55.00 0.204721
56.00 0.193414
57.00 0.182150
58.00 0.170933
59.00 0.159768
60.00 0.148656
61.00 0.137602
62.00 0.126609
63.00 0.115680
64.00 0.104818
65.00 0.094028
66.00 0.083312
67.00 0.072673
68.00 0.062114
69.00 0.051640
70.00 0.041253
71.00 0.030955
72.00 0.020752
73.00 0.010644
74.00 0.000637
75.00 0.009268
76.00 0.019068
77.00 0.028759
78.00 0.038338
79.00 0.047803
80.00 0.057150
81.00 0.066377
82.00 0.075482
83.00 0.084460
84.00 0.093310
85.00 0.102029
86.00 0.110613
87.00 0.119062
88.00 0.127371
89.00 0.135538
90.00 0.143562
91.00 0.151439
92.00 0.159167
93.00 0.166744
94.00 0.174167
95.00 0.181434
96.00 0.188544
97.00 0.195493
98.00 0.202279
99.00 0.208902
100.00 0.215357
101.00 0.221645
102.00 0.227762
103.00 0.233707
104.00 0.239478
105.00 0.245073
106.00 0.250491
107.00 0.255729
108.00 0.260787
109.00 0.265663
110.00 0.270355
111.00 0.274862
112.00 0.279182
113.00 0.283314
114.00 0.287258
115.00 0.291011
116.00 0.294572
117.00 0.297941
118.00 0.301117
119.00 0.304098
120.00 0.306883
121.00 0.309473
122.00 0.311865
123.00 0.314059
124.00 0.316055
125.00 0.317852
126.00 0.319449
127.00 0.320846
128.00 0.322043
129.00 0.323039
130.00 0.323833
131.00 0.324426
132.00 0.324818
133.00 0.325007
134.00 0.324995
135.00 0.324781
136.00 0.324366
137.00 0.323748
138.00 0.322930
139.00 0.321910
140.00 0.320689
141.00 0.319268
142.00 0.317647
143.00 0.315826
144.00 0.313806
145.00 0.311588
146.00 0.309172
147.00 0.306559
148.00 0.303750
149.00 0.300745
150.00 0.297546
151.00 0.294154
152.00 0.290570
153.00 0.286794
154.00 0.282827
155.00 0.278672
156.00 0.274330
157.00 0.269800
158.00 0.265086
159.00 0.260189
160.00 0.255109
161.00 0.249849
162.00 0.244409
163.00 0.238793
164.00 0.233001
165.00 0.227035
166.00 0.220898
167.00 0.214590
168.00 0.208114
169.00 0.201472
170.00 0.194665
171.00 0.187697
172.00 0.180569
173.00 0.173282
174.00 0.165841
175.00 0.158246
176.00 0.150500
177.00 0.142605
178.00 0.134564
179.00 0.126379
180.00 0.118053

==> images/geometry/mic08.csv <==
angle mag
-180.00 0.939104
-179.00 0.935060
-178.00 0.930896
-177.00 0.926613
-176.00 0.922213
-175.00 0.917697
-174.00 0.913067
-173.00 0.908323
-172.00 0.903468
-171.00 0.898503
-170.00 0.893429
-169.00 0.888248
-168.00 0.882961
-167.00 0.877570
-166.00 0.872077
-165.00 0.866484
-164.00 0.860791
-163.00 0.855002
-162.00 0.849117
-161.00 0.843138
-160.00 0.837067
-159.00 0.830907
-158.00 0.824658
-157.00 0.818323
-156.00 0.811904
-155.00 0.805403
-154.00 0.798821
-153.00 0.792161
-152.00 0.785425
-151.00 0.778614
-150.00 0.771732
-149.00 0.764779
-148.00 0.757758
-147.00 0.750672
-146.00 0.743522
-145.00 0.736310
-144.00 0.729039
-143.00 0.721711
-142.00 0.714329
-141.00 0.706893
-140.00 0.699408
-139.00 0.691874
-138.00 0.684295
-137.00 0.676672
-136.00 0.669008
-135.00 0.661305
-134.00 0.653566
-133.00 0.645793
-132.00 0.637988
-131.00 0.630154
-130.00 0.622292
-129.00 0.614407
-128.00 0.606499
-127.00 0.598571
-126.00 0.590626
-125.00 0.582667
-124.00 0.574694
-123.00 0.566712
-122.00 0.558722
-121.00 0.550727
-120.00 0.542729
-119.00 0.534731
-118.00 0.526735
-117.00 0.518743
-116.00 0.510759
-115.00 0.502784
-114.00 0.494821
-113.00 0.486872
-112.00 0.478940
-111.00 0.471027
-110.00 0.463135
-109.00 0.455268
-108.00 0.447426
-107.00 0.439614
-106.00 0.431833
-105.00 0.424085
-104.00 0.416373
-103.00 0.408699
-102.00 0.401065
-101.00 0.393475
-100.00 0.385929
-99.00 0.378431
-98.00 0.370983
-97.00 0.363587
-96.00 0.356245
-95.00 0.348960
-94.00 0.341733
-93.00 0.334567
-92.00 0.327465
-91.00 0.320427
-90.00 0.313457
-89.00 0.306557
-88.00 0.299728
-87.00 0.292973
-86.00 0.286293
-85.00 0.279692
-84.00 0.273170
-83.00 0.266730
-82.00 0.260374
-81.00 0.254104
-80.00 0.247921
-79.00 0.241827
-78.00 0.235825
-77.00 0.229917
-76.00 0.224103
-75.00 0.218386
-74.00 0.212767
-73.00 0.207249
-72.00 0.201832
-71.00 0.196519
-70.00 0.191311
-69.00 0.186210
-68.00 0.181218
-67.00 0.176335
-66.00 0.171563
-65.00 0.166904
-64.00 0.162359
-63.00 0.157930
-62.00 0.153618
-61.00 0.149424
-60.00 0.145349
-59.00 0.141395
-58.00 0.137564
-57.00 0.133855
-56.00 0.130270
-55.00 0.126811
-54.00 0.123478
-53.00 0.120273
-52.00 0.117196
-51.00 0.114248
-50.00 0.111431
-49.00 0.108744
-48.00 0.106190
-47.00 0.103768
-46.00 0.101479
-45.00 0.099325
-44.00 0.097306
-43.00 0.095421
-42.00 0.093673
-41.00 0.092061
-40.00 0.090586
-39.00 0.089249
-38.00 0.088049
-37.00 0.086988
-36.00 0.086065
-35.00 0.085281
-34.00 0.084636
-33.00 0.084130
-32.00 0.083764
-31.00 0.083537
-30.00 0.083450
-29.00 0.083502
-28.00 0.083694
-27.00 0.084025
-26.00 0.084496
-25.00 0.085106
-24.00 0.085855
-23.00 0.086743
-22.00 0.087770
-21.00 0.088935
-20.00 0.090237
-19.00 0.091678
-18.00 0.093255
-17.00 0.094969
-16.00 0.096819
-15.00 0.098805
-14.00 0.100926
-13.00 0.103180
-12.00 0.105569
-11.00 0.108090
-10.00 0.110743
-9.00 0.113528
-8.00 0.116443
-7.00 0.119488
-6.00 0.122661
-5.00 0.125962
-4.00 0.129389
-3.00 0.132943
-2.00 0.136620
-1.00 0.140421
0.00 0.144344
1.00 0.148389
2.00 0.152553
3.00 0.156836
4.00 0.161236
5.00 0.165751
6.00 0.170382
7.00 0.175125
8.00 0.179980
9.00 0.184946
10.00 0.190020
11.00 0.195201
12.00 0.200488
13.00 0.205878
14.00 0.211371
15.00 0.216965
16.00 0.222657
17.00 0.228447
18.00 0.234332
19.00 0.240311
20.00 0.246381
21.00 0.252542
22.00 0.258791
23.00 0.265125
24.00 0.271544
25.00 0.278046
26.00 0.284627
27.00 0.291287
28.00 0.298024
29.00 0.304834
30.00 0.311717
31.00 0.318670
32.00 0.325690
33.00 0.332777
34.00 0.339927
35.00 0.347138
36.00 0.354409
37.00 0.361737
38.00 0.369120
39.00 0.376555
40.00 0.384041
41.00 0.391575
42.00 0.399154
43.00 0.406777
44.00 0.414441
45.00 0.422144
46.00 0.429883
47.00 0.437656
48.00 0.445461
49.00 0.453295
50.00 0.461156
51.00 0.469042
52.00 0.476950
53.00 0.484877
54.00 0.492822
55.00 0.500782
56.00 0.508754
57.00 0.516737
58.00 0.524727
59.00 0.532722
60.00 0.540720
61.00 0.548718
62.00 0.556714
63.00 0.564705
64.00 0.572690
65.00 0.580665
66.00 0.588628
67.00 0.596577
68.00 0.604509
69.00 0.612422
70.00 0.620313
71.00 0.628181
72.00 0.636022
73.00 0.643835
74.00 0.651616
75.00 0.659364
76.00 0.667076
77.00 0.674750
78.00 0.682383
79.00 0.689974
80.00 0.697519
81.00 0.705017
82.00 0.712465
83.00 0.719862
84.00 0.727203
85.00 0.734489
86.00 0.741716
87.00 0.748881
88.00 0.755984
89.00 0.763021
90.00 0.769991
91.00 0.776892
92.00 0.783721
93.00 0.790476
94.00 0.797155
95.00 0.803757
96.00 0.810278
97.00 0.816718
98.00 0.823075
99.00 0.829345
100.00 0.835528
101.00 0.841621
102.00 0.847623
103.00 0.853532
104.00 0.859346
105.00 0.865063
106.00 0.870681
107.00 0.876200
108.00 0.881616
109.00 0.886929
110.00 0.892137
111.00 0.897238
112.00 0.902231
113.00 0.907114
114.00 0.911886
115.00 0.916545
116.00 0.921089
117.00 0.925518
118.00 0.929831
119.00 0.934025
120.00 0.938099
121.00 0.942053
122.00 0.945885
123.00 0.949594
124.00 0.953178
125.00 0.956638
126.00 0.959970
127.00 0.963176
128.00 0.966253
129.00 0.969200
130.00 0.972018
131.00 0.974704
132.00 0.977259
133.00 0.979681
134.00 0.981969
135.00 0.984124
136.00 0.986143
137.00 0.988027
138.00 0.989776
139.00 0.991387
140.00 0.992862
141.00 0.994200
142.00 0.995399
143.00 0.996461
144.00 0.997383
145.00 0.998167
146.00 0.998812
147.00 0.999318
148.00 0.999685
149.00 0.999912
150.00 0.999999
151.00 0.999947
152.00 0.999755
153.00 0.999423
154.00 0.998953
155.00 0.998343
156.00 0.997593
157.00 0.996705
158.00 0.995679
159.00 0.994514
160.00 0.993211
161.00 0.991771
162.00 0.990193
163.00 0.988479
164.00 0.986629
165.00 0.984644
166.00 0.982523
167.00 0.980268
168.00 0.977880
169.00 0.975359
170.00 0.972705
171.00 0.969921
172.00 0.967006
173.00 0.963961
174.00 0.960788
175.00 0.957487
176.00 0.954059
177.00 0.950506
178.00 0.946828
179.00 0.943027
180.00 0.939104

==> images/geometry/mic09.csv <==
angle mag
-180.00 0.780436
-179.00 0.780565
-178.00 0.780727
-177.00 0.780922
-176.00 0.781151
-175.00 0.781413
-174.00 0.781709
-173.00 0.782037
-172.00 0.782398
-171.00 0.782792
-170.00 0.783219
-169.00 0.783678
-168.00 0.784170
-167.00 0.784694
-166.00 0.785250
-165.00 0.785838
-164.00 0.786457
-163.00 0.787109
-162.00 0.787791
-161.00 0.788505
-160.00 0.789250
-159.00 0.790026
-158.00 0.790832
-157.00 0.791668
-156.00 0.792534
-155.00 0.793430
-154.00 0.794356
-153.00 0.795311
-152.00 0.796294
-151.00 0.797306
-150.00 0.798347
-149.00 0.799415
-148.00 0.800511
-147.00 0.801634
-146.00 0.802784
-145.00 0.803961
-144.00 0.805164
-143.00 0.806393
-142.00 0.807648
-141.00 0.808927
-140.00 0.810232
-139.00 0.811560
-138.00 0.812913
-137.00 0.814289
-136.00 0.815688
-135.00 0.817110
-134.00 0.818554
-133.00 0.820020
-132.00 0.821507
-131.00 0.823015
-130.00 0.824544
-129.00 0.826093
-128.00 0.827661
-127.00 0.829248
-126.00 0.830853
-125.00 0.832477
-124.00 0.834118
-123.00 0.835777
-122.00 0.837452
-121.00 0.839143
-120.00 0.840849
-119.00 0.842571
-118.00 0.844306
-117.00 0.846056
-116.00 0.847820
-115.00 0.849596
-114.00 0.851385
-113.00 0.853185
-112.00 0.854997
-111.00 0.856819
-110.00 0.858651
-109.00 0.860493
-108.00 0.862344
-107.00 0.864204
-106.00 0.866071
-105.00 0.867946
-104.00 0.869828
-103.00 0.871715
-102.00 0.873609
-101.00 0.875507
-100.00 0.877410
-99.00 0.879316
-98.00 0.881226
-97.00 0.883139
-96.00 0.885054
-95.00 0.886970
-94.00 0.888888
-93.00 0.890805
-92.00 0.892723
-91.00 0.894639
-90.00 0.896555
-89.00 0.898468
-88.00 0.900379
-87.00 0.902286
-86.00 0.904190
-85.00 0.906090
-84.00 0.907985
-83.00 0.909874
-82.00 0.911758
-81.00 0.913634
-80.00 0.915504
-79.00 0.917366
-78.00 0.919220
-77.00 0.921064
-76.00 0.922900
-75.00 0.924725
-74.00 0.926540
-73.00 0.928343
-72.00 0.930135
-71.00 0.931915
-70.00 0.933682
-69.00 0.935436
-68.00 0.937176
-67.00 0.938902
-66.00 0.940613
-65.00 0.942308
-64.00 0.943988
-63.00 0.945651
-62.00 0.947297
-61.00 0.948926
-60.00 0.950537
-59.00 0.952130
-58.00 0.953703
-57.00 0.955258
-56.00 0.956792
-55.00 0.958306
-54.00 0.959799
-53.00 0.961272
-52.00 0.962722
-51.00 0.964150
-50.00 0.965556
-49.00 0.966939
-48.00 0.968298
-47.00 0.969634
-46.00 0.970945
-45.00 0.972232
-44.00 0.973494
-43.00 0.974730
-42.00 0.975941
-41.00 0.977125
-40.00 0.978283
-39.00 0.979414
-38.00 0.980518
-37.00 0.981595
-36.00 0.982643
-35.00 0.983663
-34.00 0.984655
-33.00 0.985618
-32.00 0.986552
-31.00 0.987457
-30.00 0.988332
-29.00 0.989177
-28.00 0.989992
-27.00 0.990776
-26.00 0.991530
-25.00 0.992253
-24.00 0.992944
-23.00 0.993605
-22.00 0.994234
-21.00 0.994831
-20.00 0.995396
-19.00 0.995929
-18.00 0.996430
-17.00 0.996899
-16.00 0.997335
-15.00 0.997739
-14.00 0.998109
-13.00 0.998447
-12.00 0.998752
-11.00 0.999023
-10.00 0.999262
-9.00 0.999467
-8.00 0.999639
-7.00 0.999778
-6.00 0.999883
-5.00 0.999955
-4.00 0.999993
-3.00 0.999998
-2.00 0.999969
-1.00 0.999907
0.00 0.999812
1.00 0.999683
2.00 0.999520
3.00 0.999325
4.00 0.999096
5.00 0.998834
6.00 0.998539
7.00 0.998210
8.00 0.997849
9.00 0.997455
10.00 0.997028
11.00 0.996569
12.00 0.996078
13.00 0.995554
14.00 0.994998
15.00 0.994410
16.00 0.993790
17.00 0.993139
18.00 0.992456
19.00 0.991742
20.00 0.990997
21.00 0.990222
22.00 0.989415
23.00 0.988579
24.00 0.987713
25.00 0.986817
26.00 0.985891
27.00 0.984937
28.00 0.983953
29.00 0.982941
30.00 0.981901
31.00 0.980832
32.00 0.979736
33.00 0.978613
34.00 0.977463
35.00 0.976286
36.00 0.975083
37.00 0.973854
38.00 0.972600
39.00 0.971320
40.00 0.970016
41.00 0.968687
42.00 0.967334
43.00 0.965958
44.00 0.964559
45.00 0.963137
46.00 0.961693
47.00 0.960227
48.00 0.958740
49.00 0.957232
50.00 0.955703
51.00 0.954155
52.00 0.952587
53.00 0.950999
54.00 0.949394
55.00 0.947770
56.00 0.946129
57.00 0.944470
58.00 0.942796
59.00 0.941105
60.00 0.939398
61.00 0.937677
62.00 0.935941
63.00 0.934191
64.00 0.932427
65.00 0.930651
66.00 0.928863
67.00 0.927062
68.00 0.925251
69.00 0.923428
70.00 0.921596
71.00 0.919754
72.00 0.917903
73.00 0.916043
74.00 0.914176
75.00 0.912301
76.00 0.910420
77.00 0.908532
78.00 0.906639
79.00 0.904740
80.00 0.902837
81.00 0.900931
82.00 0.899021
83.00 0.897108
84.00 0.895193
85.00 0.893277
86.00 0.891360
87.00 0.889442
88.00 0.887525
89.00 0.885608
90.00 0.883693
91.00 0.881779
92.00 0.879868
93.00 0.877961
94.00 0.876057
95.00 0.874157
96.00 0.872262
97.00 0.870373
98.00 0.868490
99.00 0.866613
100.00 0.864743
101.00 0.862881
102.00 0.861028
103.00 0.859183
104.00 0.857348
105.00 0.855522
106.00 0.853708
107.00 0.851904
108.00 0.850112
109.00 0.848332
110.00 0.846565
111.00 0.844811
112.00 0.843071
113.00 0.841345
114.00 0.839634
115.00 0.837939
116.00 0.836259
117.00 0.834596
118.00 0.832950
119.00 0.831321
120.00 0.829710
121.00 0.828118
122.00 0.826544
123.00 0.824990
124.00 0.823455
125.00 0.821941
126.00 0.820448
127.00 0.818976
128.00 0.817525
129.00 0.816097
130.00 0.814691
131.00 0.813308
132.00 0.811949
133.00 0.810613
134.00 0.809302
135.00 0.808015
136.00 0.806753
137.00 0.805517
138.00 0.804306
139.00 0.803122
140.00 0.801964
141.00 0.800833
142.00 0.799729
143.00 0.798653
144.00 0.797604
145.00 0.796584
146.00 0.795592
147.00 0.794629
148.00 0.793695
149.00 0.792790
150.00 0.791915
151.00 0.791070
152.00 0.790256
153.00 0.789471
154.00 0.788717
155.00 0.787995
156.00 0.787303
157.00 0.786642
158.00 0.786014
159.00 0.785416
160.00 0.784851
161.00 0.784318
162.00 0.783817
163.00 0.783348
164.00 0.782912
165.00 0.782509
166.00 0.782138
167.00 0.781800
168.00 0.781495
169.00 0.781224
170.00 0.780985
171.00 0.780780
172.00 0.780608
173.00 0.780469
174.00 0.780364
175.00 0.780292
176.00 0.780254
177.00 0.780249
178.00 0.780278
179.00 0.780340
180.00 0.780436

==> images/wng_m357/data_m3.csv <==
freq mean_wng std_wng
50.000000 -9.038204 9.166914
100.000000 -8.842301 8.764029
150.000000 -8.661496 8.445831
200.000000 -8.494678 8.189383
250.000000 -8.337477 7.964732
300.000000 -8.186904 7.756256
350.000000 -8.042031 7.561587
400.000000 -7.905597 7.389123
450.000000 -7.776708 7.235692
500.000000 -7.654984 7.100208
550.000000 -7.539531 6.979859
600.000000 -7.429680 6.872412
650.000000 -7.323030 6.765415
700.000000 -7.221184 6.669055
750.000000 -7.124415 6.586038
800.000000 -7.027162 6.488923
850.000000 -6.934445 6.404021
900.000000 -6.846997 6.334141
950.000000 -6.764543 6.284999
1000.000000 -6.678719 6.190888
1050.000000 -6.597757 6.118050
1100.000000 -6.519907 6.049226
1150.000000 -6.446122 5.992328
1200.000000 -6.374323 5.931698
1250.000000 -6.305374 5.875564
1300.000000 -6.239251 5.825132
1350.000000 -6.174726 5.774300
1400.000000 -6.111887 5.723657
1450.000000 -6.051629 5.677640
1500.000000 -5.994148 5.637136
1550.000000 -5.939303 5.601958
1600.000000 -5.887269 5.575217
1650.000000 -5.836288 5.546124
1700.000000 -5.785038 5.500449
1750.000000 -5.737245 5.470171
1800.000000 -5.689319 5.431183
1850.000000 -5.641737 5.388188
1900.000000 -5.597212 5.355726
1950.000000 -5.554897 5.328081
2000.000000 -5.513318 5.295423
2050.000000 -5.473422 5.265216
2100.000000 -5.436029 5.242204
2150.000000 -5.402032 5.234002
2200.000000 -5.366792 5.204694
2250.000000 -5.333484 5.182277
2300.000000 -5.301540 5.161058
2350.000000 -5.271869 5.147517
2400.000000 -5.241928 5.123791
2450.000000 -5.213500 5.103756
2500.000000 -5.186733 5.087425
2550.000000 -5.161902 5.076584
2600.000000 -5.138754 5.070852
2650.000000 -5.115685 5.058236
2700.000000 -5.096097 5.066761
2750.000000 -5.074271 5.043979
2800.000000 -5.056027 5.043574
2850.000000 -5.038295 5.040435
2900.000000 -5.021336 5.037343
2950.000000 -5.005140 5.035759
3000.000000 -4.988338 5.024636
3050.000000 -4.972589 5.014862
3100.000000 -4.958538 5.010151
3150.000000 -4.945939 5.008731
3200.000000 -4.934824 5.010807
3250.000000 -4.925502 5.018443
3300.000000 -4.918082 5.033476
3350.000000 -4.910211 5.040453
3400.000000 -4.904151 5.057191
3450.000000 -4.895833 5.052243
3500.000000 -4.889239 5.056492
3550.000000 -4.882742 5.060817
3600.000000 -4.873561 5.048111
3650.000000 -4.867414 5.051964
3700.000000 -4.862468 5.059698
3750.000000 -4.857305 5.062223
3800.000000 -4.851999 5.061292
3850.000000 -4.847383 5.061160
3900.000000 -4.844607 5.068900
3950.000000 -4.842989 5.079761
4000.000000 -4.841815 5.088700

==> images/wng_m357/data_m5.csv <==
freq mean_wng std_wng
50.000000 -50.488032 9.618763
100.000000 -44.175170 9.125936
150.000000 -40.404755 8.773930
200.000000 -37.686099 8.496524
250.000000 -35.548364 8.261841
300.000000 -33.784544 8.072780
350.000000 -32.278453 7.906271
400.000000 -30.965448 7.767427
450.000000 -29.801237 7.654102
500.000000 -28.752479 7.550225
550.000000 -27.794184 7.427817
600.000000 -26.913338 7.312734
650.000000 -26.101619 7.217110
700.000000 -25.348221 7.132920
750.000000 -24.644797 7.055978
800.000000 -23.985594 6.986764
850.000000 -23.364835 6.921915
900.000000 -22.778050 6.860301
950.000000 -22.222125 6.803408
1000.000000 -21.694995 6.755979
1050.000000 -21.192518 6.707574
1100.000000 -20.713480 6.664731
1150.000000 -20.254143 6.619723
1200.000000 -19.812869 6.572779
1250.000000 -19.389840 6.531537
1300.000000 -18.983609 6.493492
1350.000000 -18.592966 6.457720
1400.000000 -18.215108 6.411625
1450.000000 -17.852089 6.375665
1500.000000 -17.502193 6.344941
1550.000000 -17.163746 6.314928
1600.000000 -16.836191 6.288004
1650.000000 -16.517753 6.255684
1700.000000 -16.207723 6.216561
1750.000000 -15.906681 6.175826
1800.000000 -15.615470 6.141924
1850.000000 -15.333142 6.111450
1900.000000 -15.059117 6.083149
1950.000000 -14.792821 6.055351
2000.000000 -14.533982 6.027992
2050.000000 -14.282662 6.003477
2100.000000 -14.038494 5.981832
2150.000000 -13.800869 5.962041
2200.000000 -13.568992 5.941741
2250.000000 -13.341013 5.909697
2300.000000 -13.118897 5.880217
2350.000000 -12.902929 5.854938
2400.000000 -12.692834 5.832366
2450.000000 -12.488796 5.814179
2500.000000 -12.291994 5.809354
2550.000000 -12.097192 5.789734
2600.000000 -11.909232 5.783379
2650.000000 -11.725555 5.775743
2700.000000 -11.546893 5.773789
2750.000000 -11.368475 5.747669
2800.000000 -11.196018 5.734827
2850.000000 -11.028490 5.727653
2900.000000 -10.865578 5.725088
2950.000000 -10.705834 5.718548
3000.000000 -10.549446 5.710676
3050.000000 -10.396785 5.703824
3100.000000 -10.248268 5.701054
3150.000000 -10.100536 5.683143
3200.000000 -9.955172 5.662206
3250.000000 -9.812781 5.641165
3300.000000 -9.673311 5.615907
3350.000000 -9.538925 5.602192
3400.000000 -9.408953 5.597034
3450.000000 -9.280796 5.586564
3500.000000 -9.155314 5.574550
3550.000000 -9.031631 5.556629
3600.000000 -8.911797 5.545714
3650.000000 -8.795402 5.540677
3700.000000 -8.680461 5.525123
3750.000000 -8.568817 5.513541
3800.000000 -8.459970 5.503281
3850.000000 -8.353796 5.493133
3900.000000 -8.251410 5.489674
3950.000000 -8.153065 5.495216
4000.000000 -8.056852 5.502965

==> images/wng_m357/data_m7.csv <==
freq mean_wng std_wng
50.000000 -98.855969 10.112128
100.000000 -86.419020 9.557385
150.000000 -79.048968 9.172367
200.000000 -73.762675 8.845174
250.000000 -69.638943 8.608611
300.000000 -66.249360 8.406220
350.000000 -63.370796 8.234054
400.000000 -60.869974 8.101547
450.000000 -58.655169 7.979624
500.000000 -56.665356 7.863564
550.000000 -54.862313 7.764091
600.000000 -53.213196 7.674511
650.000000 -51.690174 7.585175
700.000000 -50.282028 7.516795
750.000000 -48.972067 7.472585
800.000000 -47.740038 7.406874
850.000000 -46.578359 7.338998
900.000000 -45.484042 7.288105
950.000000 -44.450719 7.256055
1000.000000 -43.468539 7.217820
1050.000000 -42.530950 7.172311
1100.000000 -41.635553 7.127048
1150.000000 -40.779852 7.090243
1200.000000 -39.955404 7.035284
1250.000000 -39.165825 6.992026
1300.000000 -38.407283 6.951997
1350.000000 -37.678714 6.921608
1400.000000 -36.976581 6.893900
1450.000000 -36.297335 6.859423
1500.000000 -35.642837 6.835107
1550.000000 -35.011070 6.818271
1600.000000 -34.398311 6.796147
1650.000000 -33.805360 6.779587
1700.000000 -33.232159 6.774899
1750.000000 -32.671851 6.747060
1800.000000 -32.127917 6.723994
1850.000000 -31.601034 6.716705
1900.000000 -31.084756 6.686146
1950.000000 -30.581896 6.659817
2000.000000 -30.091504 6.630415
2050.000000 -29.613848 6.605868
2100.000000 -29.148412 6.585381
2150.000000 -28.694225 6.565366
2200.000000 -28.252553 6.560020
2250.000000 -27.816356 6.524704
2300.000000 -27.392094 6.504935
2350.000000 -26.977759 6.488266
2400.000000 -26.572299 6.472217
2450.000000 -26.174092 6.453818
2500.000000 -25.784444 6.437014
2550.000000 -25.403059 6.421644
2600.000000 -25.029719 6.408861
2650.000000 -24.664248 6.399834
2700.000000 -24.306945 6.397734
2750.000000 -23.953634 6.382631
2800.000000 -23.607913 6.372754
2850.000000 -23.268347 6.359692
2900.000000 -22.935789 6.351430
2950.000000 -22.607994 6.333250
3000.000000 -22.286707 6.319674
3050.000000 -21.973096 6.320278
3100.000000 -21.660228 6.292284
3150.000000 -21.354616 6.276319
3200.000000 -21.055167 6.266994
3250.000000 -20.758671 6.241847
3300.000000 -20.468421 6.224844
3350.000000 -20.183670 6.211446
3400.000000 -19.903407 6.197307
3450.000000 -19.628245 6.185773
3500.000000 -19.358294 6.177829
3550.000000 -19.093284 6.172646
3600.000000 -18.832465 6.166478
3650.000000 -18.575227 6.157392
3700.000000 -18.321565 6.146152
3750.000000 -18.071535 6.132635
3800.000000 -17.825539 6.119779
3850.000000 -17.583860 6.109719
3900.000000 -17.346255 6.101660
3950.000000 -17.111789 6.090054
4000.000000 -16.881278 6.080599

==> images/wng_m5913/data_m13_n2.csv <==
freq mean_wng std_wng
50.000000 -28.539961 2.606404
100.000000 -22.521037 2.601210
150.000000 -19.002017 2.592665
200.000000 -16.507197 2.580925
250.000000 -14.574121 2.566190
300.000000 -12.996813 2.548683
350.000000 -11.665408 2.528646
400.000000 -10.514334 2.506323
450.000000 -9.501299 2.481956
500.000000 -8.597428 2.455779
550.000000 -7.782125 2.428018
600.000000 -7.040180 2.398883
650.000000 -6.360042 2.368575
700.000000 -5.732729 2.337279
750.000000 -5.151115 2.305166
800.000000 -4.609457 2.272396
850.000000 -4.103049 2.239115
900.000000 -3.627993 2.205457
950.000000 -3.181019 2.171547
1000.000000 -2.759358 2.137495
1050.000000 -2.360645 2.103406
1100.000000 -1.982840 2.069372
1150.000000 -1.624175 2.035477
1200.000000 -1.283105 2.001799
1250.000000 -0.958271 1.968406
1300.000000 -0.648474 1.935361
1350.000000 -0.352646 1.902719
1400.000000 -0.069836 1.870532
1450.000000 0.200809 1.838844
1500.000000 0.460057 1.807695
1550.000000 0.708602 1.777123
1600.000000 0.947072 1.747157
1650.000000 1.176042 1.717829
1700.000000 1.396032 1.689161
1750.000000 1.607522 1.661178
1800.000000 1.810949 1.633898
1850.000000 2.006718 1.607339
1900.000000 2.195201 1.581515
1950.000000 2.376744 1.556441
2000.000000 2.551664 1.532128
2050.000000 2.720258 1.508584
2100.000000 2.882804 1.485817
2150.000000 3.039556 1.463835
2200.000000 3.190757 1.442642
2250.000000 3.336630 1.422242
2300.000000 3.477387 1.402637
2350.000000 3.613224 1.383827
2400.000000 3.744329 1.365814
2450.000000 3.870875 1.348594
2500.000000 3.993028 1.332166
2550.000000 4.110945 1.316525
2600.000000 4.224771 1.301666
2650.000000 4.334647 1.287582
2700.000000 4.440705 1.274265
2750.000000 4.543069 1.261707
2800.000000 4.641860 1.249897
2850.000000 4.737190 1.238824
2900.000000 4.829167 1.228475
2950.000000 4.917894 1.218836
3000.000000 5.003469 1.209892
3050.000000 5.085986 1.201627
3100.000000 5.165533 1.194025
3150.000000 5.242197 1.187067
3200.000000 5.316060 1.180735
3250.000000 5.387201 1.175008
3300.000000 5.455694 1.169868
3350.000000 5.521612 1.165292
3400.000000 5.585025 1.161259
3450.000000 5.645999 1.157748
3500.000000 5.704601 1.154737
3550.000000 5.760890 1.152201
3600.000000 5.814928 1.150120
3650.000000 5.866772 1.148470
3700.000000 5.916479 1.147228
3750.000000 5.964102 1.146372
3800.000000 6.009693 1.145880
3850.000000 6.053304 1.145728
3900.000000 6.094983 1.145894
3950.000000 6.134778 1.146358
4000.000000 6.172735 1.147098

==> images/wng_m5913/data_m5_n2.csv <==
freq mean_wng std_wng
50.000000 -44.943740 9.823157
100.000000 -38.619155 9.294528
150.000000 -34.845284 8.913603
200.000000 -32.129025 8.607886
250.000000 -30.002764 8.364211
300.000000 -28.249955 8.154976
350.000000 -26.755852 7.967410
400.000000 -25.454889 7.798803
450.000000 -24.302644 7.647865
500.000000 -23.269639 7.520220
550.000000 -22.328920 7.372923
600.000000 -21.472042 7.251412
650.000000 -20.685709 7.148246
700.000000 -19.958585 7.055702
750.000000 -19.282451 6.971855
800.000000 -18.650984 6.896043
850.000000 -18.057716 6.820871
900.000000 -17.499327 6.749838
950.000000 -16.972517 6.683899
1000.000000 -16.474363 6.622651
1050.000000 -16.002475 6.566133
1100.000000 -15.553836 6.512216
1150.000000 -15.125096 6.455680
1200.000000 -14.715798 6.401458
1250.000000 -14.325016 6.347551
1300.000000 -13.952384 6.300307
1350.000000 -13.595499 6.252432
1400.000000 -13.254516 6.211628
1450.000000 -12.928923 6.182667
1500.000000 -12.615651 6.147975
1550.000000 -12.311577 6.100167
1600.000000 -12.020076 6.062830
1650.000000 -11.738661 6.024803
1700.000000 -11.466072 5.979788
1750.000000 -11.204484 5.943324
1800.000000 -10.952954 5.911630
1850.000000 -10.710930 5.884074
1900.000000 -10.477459 5.857738
1950.000000 -10.251790 5.830448
2000.000000 -10.034220 5.805933
2050.000000 -9.824072 5.782572
2100.000000 -9.621230 5.763412
2150.000000 -9.423961 5.734917
2200.000000 -9.233388 5.709722
2250.000000 -9.047976 5.679311
2300.000000 -8.869134 5.654090
2350.000000 -8.697319 5.637136
2400.000000 -8.530175 5.614122
2450.000000 -8.368823 5.594126
2500.000000 -8.213490 5.579937
2550.000000 -8.062727 5.564287
2600.000000 -7.917705 5.555599
2650.000000 -7.778031 5.553343
2700.000000 -7.641042 5.539161
2750.000000 -7.507331 5.518476
2800.000000 -7.377549 5.499203
2850.000000 -7.250505 5.472023
2900.000000 -7.129210 5.455692
2950.000000 -7.013285 5.447738
3000.000000 -6.902315 5.446672
3050.000000 -6.796078 5.454732
3100.000000 -6.689010 5.430469
3150.000000 -6.585111 5.407376
3200.000000 -6.485079 5.389610
3250.000000 -6.389049 5.377107
3300.000000 -6.296842 5.368373
3350.000000 -6.208259 5.362411
3400.000000 -6.123627 5.362862
3450.000000 -6.037836 5.341252
3500.000000 -5.956522 5.330467
3550.000000 -5.879590 5.328514
3600.000000 -5.805997 5.329054
3650.000000 -5.733780 5.317708
3700.000000 -5.663657 5.303368
3750.000000 -5.596385 5.292179
3800.000000 -5.532156 5.284827
3850.000000 -5.470192 5.276659
3900.000000 -5.410904 5.270650
3950.000000 -5.354512 5.268237
4000.000000 -5.300313 5.265249

==> images/wng_m5913/data_m9_n2.csv <==
freq mean_wng std_wng
50.000000 -32.101923 3.747939
100.000000 -26.078326 3.732772
150.000000 -22.551983 3.709281
200.000000 -20.047622 3.679057
250.000000 -18.103179 3.643459
300.000000 -16.513013 3.603606
350.000000 -15.167546 3.560419
400.000000 -14.001443 3.514661
450.000000 -12.972616 3.466962
500.000000 -12.052356 3.417845
550.000000 -11.220209 3.367743
600.000000 -10.461084 3.317013
650.000000 -9.763527 3.265952
700.000000 -9.118638 3.214805
750.000000 -8.519362 3.163772
800.000000 -7.960008 3.113023
850.000000 -7.435923 3.062696
900.000000 -6.943246 3.012906
950.000000 -6.478743 2.963746
1000.000000 -6.039674 2.915296
1050.000000 -5.623696 2.867620
1100.000000 -5.228793 2.820769
1150.000000 -4.853213 2.774788
1200.000000 -4.495427 2.729712
1250.000000 -4.154089 2.685568
1300.000000 -3.828010 2.642380
1350.000000 -3.516132 2.600166
1400.000000 -3.217513 2.558940
1450.000000 -2.931306 2.518712
1500.000000 -2.656747 2.479490
1550.000000 -2.393147 2.441279
1600.000000 -2.139881 2.404080
1650.000000 -1.896379 2.367895
1700.000000 -1.662120 2.332721
1750.000000 -1.436628 2.298556
1800.000000 -1.219466 2.265395
1850.000000 -1.010229 2.233234
1900.000000 -0.808545 2.202066
1950.000000 -0.614070 2.171885
2000.000000 -0.426483 2.142683
2050.000000 -0.245489 2.114453
2100.000000 -0.070808 2.087187
2150.000000 0.097816 2.060876
2200.000000 0.260626 2.035511
2250.000000 0.417850 2.011082
2300.000000 0.569698 1.987581
2350.000000 0.716373 1.964998
2400.000000 0.858062 1.943322
2450.000000 0.994942 1.922542
2500.000000 1.127184 1.902648
2550.000000 1.254944 1.883628
2600.000000 1.378374 1.865469
2650.000000 1.497617 1.848161
2700.000000 1.612809 1.831690
2750.000000 1.724078 1.816041
2800.000000 1.831548 1.801203
2850.000000 1.935335 1.787159
2900.000000 2.035553 1.773894
2950.000000 2.132307 1.761394
3000.000000 2.225700 1.749642
3050.000000 2.315830 1.738620
3100.000000 2.402791 1.728312
3150.000000 2.486672 1.718701
3200.000000 2.567561 1.709768
3250.000000 2.645539 1.701494
3300.000000 2.720688 1.693861
3350.000000 2.793083 1.686850
3400.000000 2.862800 1.680442
3450.000000 2.929909 1.674618
3500.000000 2.994479 1.669358
3550.000000 3.056578 1.664642
3600.000000 3.116269 1.660451
3650.000000 3.173616 1.656766
3700.000000 3.228677 1.653568
3750.000000 3.281513 1.650836
3800.000000 3.332179 1.648553
3850.000000 3.380730 1.646698
3900.000000 3.427221 1.645255
3950.000000 3.471702 1.644203
4000.000000 3.514225 1.643525

==> images/wng_m999/data_m9_n1.csv <==
freq mean_wng std_wng
50.000000 3.457321 2.303779
100.000000 3.460033 2.299204
150.000000 3.464518 2.291706
200.000000 3.470722 2.281462
250.000000 3.478581 2.268684
300.000000 3.488017 2.253607
350.000000 3.498944 2.236473
400.000000 3.511271 2.217525
450.000000 3.524905 2.196994
500.000000 3.539752 2.175102
550.000000 3.555717 2.152058
600.000000 3.572707 2.128055
650.000000 3.590632 2.103273
700.000000 3.609404 2.077876
750.000000 3.628937 2.052015
800.000000 3.649152 2.025829
850.000000 3.669969 1.999443
900.000000 3.691315 1.972972
950.000000 3.713120 1.946523
1000.000000 3.735317 1.920189
1050.000000 3.757843 1.894060
1100.000000 3.780638 1.868215
1150.000000 3.803646 1.842728
1200.000000 3.826813 1.817664
1250.000000 3.850090 1.793085
1300.000000 3.873430 1.769048
1350.000000 3.896789 1.745601
1400.000000 3.920124 1.722792
1450.000000 3.943398 1.700662
1500.000000 3.966574 1.679248
1550.000000 3.989618 1.658585
1600.000000 4.012499 1.638701
1650.000000 4.035186 1.619623
1700.000000 4.057652 1.601373
1750.000000 4.079872 1.583971
1800.000000 4.101822 1.567432
1850.000000 4.123479 1.551768
1900.000000 4.144824 1.536988
1950.000000 4.165838 1.523099
2000.000000 4.186503 1.510103
2050.000000 4.206803 1.498000
2100.000000 4.226724 1.486786
2150.000000 4.246253 1.476455
2200.000000 4.265377 1.466999
2250.000000 4.284086 1.458405
2300.000000 4.302369 1.450660
2350.000000 4.320218 1.443745
2400.000000 4.337624 1.437643
2450.000000 4.354582 1.432333
2500.000000 4.371083 1.427790
2550.000000 4.387123 1.423990
2600.000000 4.402698 1.420907
2650.000000 4.417803 1.418512
2700.000000 4.432434 1.416776
2750.000000 4.446590 1.415670
2800.000000 4.460267 1.415163
2850.000000 4.473463 1.415222
2900.000000 4.486179 1.415816
2950.000000 4.498411 1.416913
3000.000000 4.510161 1.418481
3050.000000 4.521428 1.420488
3100.000000 4.532211 1.422903
3150.000000 4.542511 1.425693
3200.000000 4.552329 1.428830
3250.000000 4.561665 1.432283
3300.000000 4.570520 1.436023
3350.000000 4.578894 1.440023
3400.000000 4.586790 1.444256
3450.000000 4.594207 1.448696
3500.000000 4.601147 1.453319
3550.000000 4.607611 1.458102
3600.000000 4.613599 1.463024
3650.000000 4.619114 1.468063
3700.000000 4.624154 1.473200
3750.000000 4.628722 1.478418
3800.000000 4.632818 1.483699
3850.000000 4.636442 1.489029
3900.000000 4.639595 1.494394
3950.000000 4.642276 1.499781
4000.000000 4.644487 1.505177

==> images/wng_m999/data_m9_n2.csv <==
freq mean_wng std_wng
50.000000 -37.856119 3.756951
100.000000 -31.828169 3.743263
150.000000 -28.294650 3.722232
200.000000 -25.780417 3.695469
250.000000 -23.823563 3.664333
300.000000 -22.218605 3.629915
350.000000 -20.856118 3.593077
400.000000 -19.670916 3.554502
450.000000 -18.621044 3.514726
500.000000 -17.677922 3.474172
550.000000 -16.821213 3.433170
600.000000 -16.035936 3.391980
650.000000 -15.310740 3.350806
700.000000 -14.636819 3.309808
750.000000 -14.007207 3.269109
800.000000 -13.416299 3.228808
850.000000 -12.859516 3.188979
900.000000 -12.333073 3.149679
950.000000 -11.833801 3.110952
1000.000000 -11.359022 3.072830
1050.000000 -10.906454 3.035336
1100.000000 -10.474133 2.998484
1150.000000 -10.060359 2.962285
1200.000000 -9.663648 2.926743
1250.000000 -9.282699 2.891858
1300.000000 -8.916363 2.857628
1350.000000 -8.563623 2.824048
1400.000000 -8.223570 2.791110
1450.000000 -7.895392 2.758808
1500.000000 -7.578358 2.727130
1550.000000 -7.271808 2.696068
1600.000000 -6.975146 2.665610
1650.000000 -6.687828 2.635746
1700.000000 -6.409361 2.606464
1750.000000 -6.139292 2.577752
1800.000000 -5.877206 2.549600
1850.000000 -5.622722 2.521997
1900.000000 -5.375489 2.494931
1950.000000 -5.135183 2.468393
2000.000000 -4.901504 2.442372
2050.000000 -4.674172 2.416859
2100.000000 -4.452928 2.391844
2150.000000 -4.237532 2.367318
2200.000000 -4.027758 2.343274
2250.000000 -3.823397 2.319704
2300.000000 -3.624250 2.296601
2350.000000 -3.430133 2.273957
2400.000000 -3.240873 2.251768
2450.000000 -3.056306 2.230027
2500.000000 -2.876278 2.208731
2550.000000 -2.700645 2.187875
2600.000000 -2.529268 2.167456
2650.000000 -2.362019 2.147471
2700.000000 -2.198773 2.127918
2750.000000 -2.039415 2.108795
2800.000000 -1.883835 2.090101
2850.000000 -1.731925 2.071837
2900.000000 -1.583587 2.054001
2950.000000 -1.438724 2.036595
3000.000000 -1.297246 2.019620
3050.000000 -1.159065 2.003077
3100.000000 -1.024098 1.986967
3150.000000 -0.892265 1.971293
3200.000000 -0.763490 1.956058
3250.000000 -0.637700 1.941263
3300.000000 -0.514824 1.926912
3350.000000 -0.394794 1.913008
3400.000000 -0.277545 1.899553
3450.000000 -0.163015 1.886551
3500.000000 -0.051143 1.874004
3550.000000 0.058129 1.861916
3600.000000 0.164858 1.850289
3650.000000 0.269099 1.839125
3700.000000 0.370904 1.828426
3750.000000 0.470324 1.818195
3800.000000 0.567409 1.808432
3850.000000 0.662208 1.799139
3900.000000 0.754767 1.790316
3950.000000 0.845131 1.781962
4000.000000 0.933346 1.774077

==> images/wng_m999/data_m9_n3.csv <==
freq mean_wng std_wng
50.000000 -88.390726 5.635989
100.000000 -76.309835 5.561620
150.000000 -69.213465 5.475458
200.000000 -64.155492 5.387121
250.000000 -60.213968 5.300192
300.000000 -56.978787 5.216186
350.000000 -54.231442 5.135746
400.000000 -51.841627 5.059107
450.000000 -49.725353 4.986325
500.000000 -47.825295 4.917344
550.000000 -46.100569 4.852026
600.000000 -44.520972 4.790162
650.000000 -43.063553 4.731504
700.000000 -41.710452 4.675791
750.000000 -40.447496 4.622782
800.000000 -39.263248 4.572268
850.000000 -38.148344 4.524079
900.000000 -37.095020 4.478067
950.000000 -36.096763 4.434092
1000.000000 -35.148055 4.392013
1050.000000 -34.244176 4.351690
1100.000000 -33.381059 4.312986
1150.000000 -32.555175 4.275778
1200.000000 -31.763446 4.239962
1250.000000 -31.003168 4.205454
1300.000000 -30.271954 4.172179
1350.000000 -29.567686 4.140073
1400.000000 -28.888474 4.109076
1450.000000 -28.232628 4.079128
1500.000000 -27.598624 4.050176
1550.000000 -26.985088 4.022168
1600.000000 -26.390774 3.995054
1650.000000 -25.814552 3.968788
1700.000000 -25.255387 3.943325
1750.000000 -24.712336 3.918623
1800.000000 -24.184533 3.894640
1850.000000 -23.671182 3.871336
1900.000000 -23.171549 3.848673
1950.000000 -22.684958 3.826613
2000.000000 -22.210780 3.805121
2050.000000 -21.748435 3.784161
2100.000000 -21.297382 3.763699
2150.000000 -20.857120 3.743704
2200.000000 -20.427180 3.724143
2250.000000 -20.007125 3.704987
2300.000000 -19.596547 3.686207
2350.000000 -19.195063 3.667777
2400.000000 -18.802317 3.649673
2450.000000 -18.417973 3.631875
2500.000000 -18.041717 3.614366
2550.000000 -17.673255 3.597133
2600.000000 -17.312310 3.580166
2650.000000 -16.958620 3.563456
2700.000000 -16.611940 3.546996
2750.000000 -16.272039 3.530776
2800.000000 -15.938695 3.514789
2850.000000 -15.611702 3.499025
2900.000000 -15.290863 3.483475
2950.000000 -14.975990 3.468130
3000.000000 -14.666907 3.452979
3050.000000 -14.363445 3.438015
3100.000000 -14.065445 3.423227
3150.000000 -13.772753 3.408608
3200.000000 -13.485227 3.394148
3250.000000 -13.202727 3.379840
3300.000000 -12.925122 3.365676
3350.000000 -12.652287 3.351649
3400.000000 -12.384103 3.337751
3450.000000 -12.120455 3.323977
3500.000000 -11.861233 3.310319
3550.000000 -11.606335 3.296771
3600.000000 -11.355659 3.283329
3650.000000 -11.109111 3.269986
3700.000000 -10.866598 3.256738
3750.000000 -10.628033 3.243580
3800.000000 -10.393331 3.230508
3850.000000 -10.162412 3.217518
3900.000000 -9.935198 3.204606
3950.000000 -9.711615 3.191769
4000.000000 -9.491591 3.179003
